An HST/STIS Optical Transmission Spectrum of Warm Neptune GJ 436b

GJ 436b is a prime target for understanding warm Neptune exoplanet atmospheres and a target for multiple JWST GTO programs. Here, we report the first space-based optical transmission spectrum of the planet using two HST/STIS transit observations from 0.53-1.03 microns. We find no evidence for alkali absorption features, nor evidence of a scattering slope longward of 0.53 microns. The spectrum is indicative of moderate to high metallicity (~100-1000x solar) while moderate metallicity scenarios (~100x solar) require aerosol opacity. The optical spectrum also rules out some highly scattering haze models. We find an increase in transit depth around 0.8 microns in the transmission spectra of 3 different sub-Jovian exoplanets (GJ 436b, HAT-P-26b, and GJ 1214b). While most of the data come from STIS, data from three other instruments may indicate this is not an instrumental effect. Only the transit spectrum of GJ 1214b is well fit by a model with stellar plages on the photosphere of the host star. Our photometric monitoring of the host star reveals a stellar rotation rate of 44.1 days and an activity cycle of 7.4 years. Intriguingly, GJ 436 does not become redder as it gets dimmer, which is expected if star spots were dominating the variability. These insights into the nature of the GJ 436 system help refine our expectations for future observations in the era of JWST, whose higher precision and broader wavelength coverage will shed light on the composition and structure of GJ 436b's atmosphere.

==> table1_mrt.txt <==
Title: An HST/STIS Optical Transmission Spectrum of Warm Neptune GJ 436b
Authors: Lothringer, J.D., Benneke, B., Crossfield, I. J. M., et al.
Table: Stroemgren Photometric Observations of Gj 436
================================================================================
Byte-by-byte Description of file: datafile.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label            Explanations
--------------------------------------------------------------------------------
   1- 10 F10.4  d       BJD              Barycentric Julian Date (BJD - 2400000)
  11- 17 F7.5   mag     P-C1C2(b)        Program star differential mag in b
  18- 24 F7.5   mag     P-C1C2(y)        Program star differential mag in y
  25- 31 F7.5   mag     P-C1C2(b-y)      Program star differential mag in (b-y)
  32- 38 F7.5   mag     P-C1C2((b+y)/2)  Program star differential mag in (b+y)/2
--------------------------------------------------------------------------------
52970.9856 4.40370 3.60900 0.79470 4.00635
52971.9748 4.40740 3.61605 0.79135 4.01175
52972.9752 4.40685 3.61350 0.79335 4.01020
52973.9700 4.39960 3.60950 0.79010 4.00455
52977.9596 4.40075 3.60855 0.79220 4.00470
52984.9665 4.40960 3.61610 0.79350 4.01285
52992.9889 4.40890 3.61230 0.79660 4.01060
52994.9663 4.40260 3.60740 0.79520 4.00500
52998.9894 4.40560 3.61445 0.79115 4.01005
53003.8955 4.40910 3.61005 0.79905 4.00960
53008.0203 4.40495 3.61765 0.78730 4.01130
53009.9654 4.39165 3.61140 0.78025 4.00150
53010.9573 4.40260 3.61535 0.78725 4.00900
53011.0155 4.40845 3.61310 0.79535 4.01075
53022.9957 4.40370 3.61110 0.79260 4.00740
53032.9947 4.40240 3.60345 0.79895 4.00295
53034.0135 4.40775 3.60865 0.79910 4.00820
53034.9646 4.40450 3.60900 0.79550 4.00680
53037.8008 4.40185 3.60770 0.79415 4.00480
53037.8085 4.40315 3.60940 0.79375 4.00630
53037.8263 4.39800 3.60355 0.79445 4.00075
53037.8348 4.40750 3.61420 0.79330 4.01090
53037.8440 4.40055 3.61435 0.78620 4.00745
53037.8533 4.40040 3.60655 0.79385 4.00350
53037.8617 4.39355 3.61115 0.78240 4.00235
53037.8776 4.39925 3.60615 0.79310 4.00270
53037.8901 4.41185 3.60340 0.80845 4.00765
53037.9149 4.40055 3.60040 0.80015 4.00050
53037.9225 4.40210 3.60260 0.79950 4.00235
53037.9301 4.40000 3.60990 0.79010 4.00495
53040.8556 4.41530 3.60995 0.80535 4.01265
53040.9643 4.41665 3.60585 0.81080 4.01125
53040.9720 4.41740 3.61060 0.80680 4.01405
53041.0032 4.41520 3.61170 0.80350 4.01350
53041.0116 4.40705 3.61055 0.79650 4.00875
53041.8828 4.41585 3.60580 0.81005 4.01080
53045.9946 4.41110 3.60425 0.80685 4.00765
53046.7870 4.40685 3.61575 0.79110 4.01130
53046.8277 4.39465 3.60960 0.78505 4.00210
53046.8697 4.41135 3.60460 0.80675 4.00800
53046.9054 4.39305 3.60980 0.78325 4.00145
53046.9528 4.40185 3.60980 0.79205 4.00580
53046.9888 4.41190 3.61360 0.79830 4.01275
53047.0333 4.40365 3.60165 0.80200 4.00265
53047.7826 4.40000 3.60930 0.79070 4.00465
53047.8208 4.40505 3.61325 0.79180 4.00920
53047.8629 4.40420 3.60720 0.79700 4.00570
53047.9055 4.39970 3.61225 0.78745 4.00595
53047.9884 4.39835 3.61305 0.78530 4.00570
53048.0306 4.41095 3.61325 0.79770 4.01210
53048.8228 4.40460 3.60740 0.79720 4.00600
53048.8587 4.39950 3.60375 0.79575 4.00165
53048.9005 4.39330 3.61025 0.78305 4.00175
53048.9441 4.40910 3.60890 0.80020 4.00900
53048.9858 4.40220 3.60990 0.79230 4.00605
53049.0250 4.40350 3.60900 0.79450 4.00625
53049.7764 4.40700 3.60985 0.79715 4.00840
53049.9816 4.40395 3.60830 0.79565 4.00615
53051.0267 4.39955 3.61640 0.78315 4.00800
53051.7691 4.40765 3.61440 0.79325 4.01105
53051.8969 4.40210 3.61250 0.78960 4.00730
53051.9345 4.40400 3.60865 0.79535 4.00635
53051.9795 4.41355 3.61290 0.80065 4.01320
53052.0204 4.39475 3.61190 0.78285 4.00330
53052.7710 4.40025 3.61000 0.79025 4.00510
53052.8096 4.40595 3.61475 0.79120 4.01035
53052.9734 4.41370 3.61565 0.79805 4.01470
53053.8903 4.40210 3.61295 0.78915 4.00755
53054.8875 4.40625 3.60735 0.79890 4.00680
53057.7554 4.40820 3.61785 0.79035 4.01300
53057.9217 4.40160 3.61415 0.78745 4.00785
53060.7860 4.39855 3.61080 0.78775 4.00470
53060.8292 4.40115 3.60955 0.79160 4.00535
53061.7454 4.40030 3.61010 0.79020 4.00515
53061.7836 4.40020 3.60570 0.79450 4.00295
53061.8257 4.39520 3.61370 0.78150 4.00445
53061.8702 4.39985 3.61130 0.78855 4.00560
53061.9102 4.40190 3.61400 0.78790 4.00790
53062.9039 4.40675 3.61675 0.79000 4.01175
53064.7335 4.40700 3.61080 0.79620 4.00890
53064.7412 4.40160 3.60685 0.79475 4.00420
53065.7402 4.40485 3.61135 0.79350 4.00810
53065.7505 4.40825 3.61850 0.78975 4.01340
53075.7041 4.40500 3.61225 0.79275 4.00860
53075.7117 4.40300 3.61505 0.78795 4.00900
53075.7221 4.40495 3.61230 0.79265 4.00865
53079.7858 4.39880 3.61405 0.78475 4.00645
53079.8800 4.40565 3.61045 0.79520 4.00805
53080.7824 4.40425 3.61415 0.79010 4.00920
53080.8766 4.41045 3.61395 0.79650 4.01220
53081.6878 4.40800 3.61240 0.79560 4.01020
53081.7776 4.40490 3.60985 0.79505 4.00740
53081.8681 4.39905 3.60655 0.79250 4.00280
53082.7727 4.40215 3.60990 0.79225 4.00605
53082.8686 4.40430 3.60550 0.79880 4.00490
53084.7701 4.40165 3.60345 0.79820 4.00255
53085.7748 4.41310 3.61605 0.79705 4.01460
53087.6745 4.40290 3.61375 0.78915 4.00835
53087.7776 4.41060 3.60990 0.80070 4.01025
53088.8510 4.40060 3.61475 0.78585 4.00765
53090.8431 4.40845 3.62240 0.78605 4.01545
53091.6593 4.40195 3.59920 0.80275 4.00055
53091.7526 4.40840 3.62120 0.78720 4.01480
53092.7486 4.41025 3.61215 0.79810 4.01120
53092.8097 4.40280 3.61305 0.78975 4.00795
53092.8427 4.40435 3.61450 0.78985 4.00940
53093.6545 4.41310 3.61685 0.79625 4.01495
53093.7446 4.41070 3.61350 0.79720 4.01210
53093.8064 4.40350 3.61145 0.79205 4.00745
53093.8344 4.41210 3.61800 0.79410 4.01505
53102.7377 4.41515 3.60665 0.80850 4.01090
53104.6316 4.40015 3.61030 0.78985 4.00520
53107.6845 4.40745 3.61180 0.79565 4.00965
53107.7342 4.40250 3.61230 0.79020 4.00740
53107.7876 4.40095 3.61105 0.78990 4.00605
53108.6763 4.40385 3.61585 0.78800 4.00985
53109.6785 4.40475 3.61180 0.79295 4.00825
53109.7304 4.40440 3.61615 0.78825 4.01025
53110.6843 4.40720 3.61115 0.79605 4.00915
53110.7334 4.40440 3.61050 0.79390 4.00745
53110.8374 4.40110 3.61170 0.78940 4.00640
53111.6848 4.39625 3.60920 0.78705 4.00270
53111.7330 4.40995 3.61120 0.79875 4.01060
53111.7815 4.40465 3.61535 0.78930 4.01000
53111.8316 4.39900 3.61825 0.78075 4.00865
53114.6849 4.40375 3.60425 0.79950 4.00400
53114.7957 4.41140 3.61530 0.79610 4.01340
53114.8462 4.39770 3.61315 0.78455 4.00540
53115.6858 4.40245 3.60595 0.79650 4.00420
53115.7382 4.40220 3.60995 0.79225 4.00605
53115.7911 4.39890 3.60230 0.79660 4.00060
53115.8423 4.40315 3.60855 0.79460 4.00585
53116.6807 4.40385 3.61130 0.79255 4.00760
53116.7336 4.40560 3.61340 0.79220 4.00950
53117.6827 4.40990 3.61310 0.79680 4.01155
53117.7355 4.40445 3.61990 0.78455 4.01215
53117.7884 4.40400 3.61215 0.79185 4.00805
53118.6836 4.40440 3.60940 0.79500 4.00690
53118.7329 4.40385 3.60900 0.79485 4.00640
53118.7863 4.39915 3.61075 0.78840 4.00490
53118.8407 4.41115 3.61225 0.79890 4.01170
53119.6813 4.40550 3.60660 0.79890 4.00605
53119.7836 4.40510 3.60985 0.79525 4.00745
53119.8376 4.40380 3.60750 0.79630 4.00565
53120.6826 4.40570 3.60645 0.79925 4.00610
53120.7311 4.40390 3.60710 0.79680 4.00550
53120.7837 4.41205 3.61090 0.80115 4.01150
53120.8333 4.39900 3.61100 0.78800 4.00500
53121.7445 4.39460 3.60715 0.78745 4.00090
53128.7413 4.40210 3.59950 0.80260 4.00085
53129.6963 4.41670 3.61615 0.80055 4.01640
53132.6469 4.39690 3.60895 0.78795 4.00295
53135.6972 4.40545 3.61755 0.78790 4.01145
53137.7095 4.41320 3.61320 0.80000 4.01315
53138.6605 4.39695 3.61485 0.78210 4.00585
53138.7564 4.40885 3.61575 0.79310 4.01235
53139.6628 4.40295 3.61135 0.79160 4.00715
53139.7560 4.40005 3.61890 0.78115 4.00945
53144.6614 4.40210 3.60090 0.80120 4.00150
53147.6627 4.40980 3.61000 0.79980 4.00985
53148.6631 4.39950 3.60715 0.79235 4.00335
53148.7535 4.40495 3.61615 0.78880 4.01055
53149.6638 4.40255 3.61085 0.79170 4.00670
53161.6634 4.39815 3.61305 0.78510 4.00560
53162.6637 4.40405 3.61000 0.79405 4.00700
53163.6640 4.41010 3.60605 0.80405 4.00810
53164.6641 4.40910 3.61765 0.79145 4.01340
53165.6646 4.40780 3.60920 0.79860 4.00850
53166.6646 4.39770 3.61275 0.78495 4.00525
53167.6674 4.40670 3.60855 0.79815 4.00760
53169.6652 4.39065 3.61270 0.77795 4.00170
53172.6658 4.40390 3.61545 0.78845 4.00970
53389.8419 4.40200 3.60905 0.79295 4.00555
53389.9326 4.40835 3.61310 0.79525 4.01070
53389.9689 4.39890 3.61750 0.78140 4.00815
53390.0011 4.40365 3.61280 0.79085 4.00820
53390.0240 4.40505 3.61710 0.78795 4.01110
53393.8908 4.41175 3.59955 0.81220 4.00565
53401.8133 4.41115 3.61450 0.79665 4.01285
53401.9230 4.39660 3.61260 0.78400 4.00460
53401.9686 4.39315 3.60745 0.78570 4.00030
53402.0000 4.40125 3.60900 0.79225 4.00515
53402.8061 4.41575 3.60670 0.80905 4.01120
53402.8992 4.40310 3.61405 0.78905 4.00855
53402.9304 4.40725 3.61585 0.79140 4.01155
53402.9836 4.40085 3.60190 0.79895 4.00135
53402.9898 4.41600 3.60765 0.80835 4.01185
53403.8047 4.40695 3.60830 0.79865 4.00760
53403.9924 4.40980 3.60610 0.80370 4.00795
53404.8032 4.40010 3.61460 0.78550 4.00730
53404.8976 4.40945 3.60725 0.80220 4.00835
53404.9912 4.40580 3.61040 0.79540 4.00810
53415.7754 4.39600 3.61245 0.78355 4.00420
53415.9613 4.40105 3.61120 0.78985 4.00610
53429.9316 4.41345 3.60320 0.81025 4.00835
53430.8243 4.40515 3.61470 0.79045 4.00995
53430.9178 4.40085 3.60940 0.79145 4.00510
53432.8188 4.40660 3.61210 0.79450 4.00930
53432.9114 4.40170 3.60435 0.79735 4.00300
53433.7218 4.41225 3.61265 0.79960 4.01245
53437.7116 4.39660 3.60620 0.79040 4.00140
53437.7457 4.41015 3.61015 0.80000 4.01020
53437.7653 4.40770 3.60955 0.79815 4.00860
53437.7885 4.40340 3.60830 0.79510 4.00580
53438.7425 4.40660 3.61880 0.78780 4.01270
53438.7804 4.40630 3.61110 0.79520 4.00875
53439.7046 4.40525 3.61600 0.78925 4.01060
53439.7257 4.40310 3.61230 0.79080 4.00770
53439.7581 4.39965 3.60915 0.79050 4.00440
53439.7764 4.40930 3.61730 0.79200 4.01330
53440.7028 4.40635 3.61525 0.79110 4.01080
53440.7101 4.40745 3.61795 0.78950 4.01270
53440.7369 4.40370 3.61045 0.79325 4.00705
53440.7565 4.40270 3.61465 0.78805 4.00870
53440.7748 4.40580 3.61410 0.79170 4.00995
53442.7037 4.40275 3.61475 0.78800 4.00875
53442.7175 4.40585 3.61140 0.79445 4.00860
53442.7685 4.41020 3.61070 0.79950 4.01050
53444.8554 4.40765 3.60740 0.80025 4.00750
53445.7839 4.41140 3.61450 0.79690 4.01300
53445.8513 4.40765 3.60850 0.79915 4.00805
53445.8741 4.41105 3.60685 0.80420 4.00895
53446.8484 4.39990 3.60395 0.79595 4.00195
53446.8657 4.41455 3.61300 0.80155 4.01380
53447.8837 4.40570 3.60855 0.79715 4.00715
53450.6796 4.40660 3.61135 0.79525 4.00895
53451.6753 4.41635 3.60525 0.81110 4.01080
53459.7493 4.40880 3.60895 0.79985 4.00885
53459.8428 4.40075 3.60170 0.79905 4.00120
53460.6477 4.40095 3.60995 0.79100 4.00545
53460.8367 4.39370 3.60935 0.78435 4.00150
53461.6490 4.39540 3.61320 0.78220 4.00430
53461.7437 4.40240 3.60340 0.79900 4.00290
53461.8372 4.40365 3.60275 0.80090 4.00320
53462.6429 4.40230 3.60345 0.79885 4.00290
53462.8315 4.40345 3.61410 0.78935 4.00875
53464.7353 4.40095 3.60470 0.79625 4.00280
53464.8299 4.39790 3.60700 0.79090 4.00245
53466.7277 4.40665 3.60535 0.80130 4.00595
53470.7272 4.40415 3.60590 0.79825 4.00500
53470.8222 4.40020 3.61140 0.78880 4.00580
53471.7254 4.39490 3.61080 0.78410 4.00285
53471.8154 4.40160 3.61265 0.78895 4.00715
53472.7146 4.40105 3.60380 0.79725 4.00240
53475.7204 4.40530 3.60010 0.80520 4.00270
53475.8102 4.39960 3.60340 0.79620 4.00150
53477.8212 4.40040 3.61310 0.78730 4.00675
53478.7194 4.41550 3.61060 0.80490 4.01300
53486.6439 4.40310 3.60985 0.79325 4.00645
53486.7361 4.40790 3.61625 0.79165 4.01205
53488.7262 4.40925 3.61485 0.79440 4.01205
53488.8161 4.40730 3.61100 0.79630 4.00915
53490.7259 4.41075 3.61255 0.79820 4.01165
53494.7315 4.40680 3.60785 0.79895 4.00735
53499.7341 4.39570 3.61070 0.78500 4.00320
53520.6993 4.40025 3.60450 0.79575 4.00240
53688.0185 4.40675 3.61490 0.79185 4.01080
53693.0045 4.39290 3.60370 0.78920 3.99830
53694.0020 4.41300 3.62255 0.79045 4.01775
53695.0051 4.40290 3.60535 0.79755 4.00415
53702.9792 4.40440 3.61040 0.79400 4.00740
53703.9788 4.41375 3.61335 0.80040 4.01355
53705.9718 4.40800 3.60970 0.79830 4.00885
53709.9626 4.41315 3.61090 0.80225 4.01205
53710.9601 4.41120 3.61040 0.80080 4.01080
53711.9537 4.41110 3.61470 0.79640 4.01295
53721.9305 4.40605 3.62200 0.78405 4.01400
53721.9838 4.40960 3.60535 0.80425 4.00750
53722.9252 4.42430 3.61380 0.81050 4.02180
53722.9815 4.40280 3.61155 0.79125 4.01905
53723.0167 4.40405 3.60315 0.80090 4.00720
53729.9090 4.39705 3.61400 0.78305 4.00360
53730.0012 4.40385 3.60575 0.79810 4.00555
53730.0255 4.40115 3.60450 0.79665 4.00485
53731.9017 4.40150 3.61120 0.79030 4.00280
53731.9961 4.41385 3.61215 0.80170 4.00635
53732.9023 4.40465 3.61170 0.79295 4.01300
53732.9970 4.40920 3.61145 0.79775 4.00815
53733.9947 4.40600 3.61710 0.78890 4.01035
53734.8971 4.39465 3.61060 0.78405 4.01155
53734.9919 4.40160 3.60470 0.79690 4.00260
53739.8858 4.40680 3.61400 0.79280 4.00315
53740.8836 4.39690 3.61260 0.78430 4.01040
53741.9700 4.39825 3.60975 0.78850 4.00475
53742.8717 4.40200 3.61120 0.79080 4.00405
53742.9669 4.40425 3.61055 0.79370 4.00660
53744.9616 4.39600 3.60830 0.78770 4.00740
53746.9519 4.40980 3.60860 0.80120 4.00215
53747.8620 4.41060 3.60975 0.80085 4.00920
53747.9517 4.39345 3.60305 0.79040 4.01015
53748.8584 4.41730 3.61960 0.79770 3.99825
53748.9151 4.40985 3.61600 0.79385 4.01845
53748.9513 4.40000 3.61840 0.78160 4.01295
53757.9432 4.41820 3.61140 0.80680 4.00920
53757.9932 4.39925 3.60995 0.78930 4.01475
53758.9258 4.42100 3.61900 0.80200 4.00460
53759.0178 4.40735 3.60960 0.79775 4.02000
53761.9788 4.40120 3.60490 0.79630 4.00845
53765.0065 4.40850 3.60920 0.79930 4.00305
53765.9062 4.39835 3.61570 0.78265 4.00885
53765.9495 4.39935 3.61285 0.78650 4.00705
53765.9979 4.40435 3.60710 0.79725 4.00610
53766.8106 4.40360 3.60975 0.79385 4.00575
53766.9008 4.39960 3.60540 0.79420 4.00665
53766.9930 4.41080 3.61245 0.79835 4.00250
53767.0493 4.40810 3.60825 0.79985 4.01165
53767.8078 4.40605 3.60700 0.79905 4.00820
53767.8986 4.40650 3.61255 0.79395 4.00650
53767.9909 4.41125 3.60925 0.80200 4.00955
53768.0357 4.39720 3.60625 0.79095 4.01025
53768.8028 4.39605 3.60675 0.78930 4.00170
53768.8940 4.40225 3.60540 0.79685 4.00135
53768.9864 4.41460 3.61765 0.79695 4.00385
53770.8963 4.40020 3.60285 0.79735 4.01615
53770.9264 4.41030 3.61120 0.79910 4.00155
53771.0381 4.40745 3.61500 0.79245 4.01075
53772.7927 4.40380 3.60330 0.80050 4.01125
53772.9830 4.39215 3.60675 0.78540 4.00355
53773.7946 4.40835 3.61145 0.79690 3.99945
53777.7786 4.41920 3.62490 0.79430 4.00985
53777.8388 4.41260 3.61830 0.79430 4.02205
53777.8684 4.39745 3.61710 0.78035 4.01545
53777.8893 4.38930 3.61115 0.77815 4.00730
53778.0060 4.39785 3.61630 0.78155 4.00020
53778.7778 4.38990 3.60990 0.78000 4.00710
53778.8299 4.41670 3.60595 0.81075 3.99990
53778.8740 4.41355 3.60835 0.80520 4.01135
53786.9394 4.41430 3.61330 0.80100 4.01095
53788.7496 4.41210 3.61325 0.79885 4.01380
53788.9340 4.41165 3.61475 0.79690 4.01265
53791.7450 4.41085 3.61135 0.79950 4.01320
53791.8369 4.41295 3.61385 0.79910 4.01110
53791.9282 4.41980 3.61955 0.80025 4.01335
53791.9788 4.40420 3.61645 0.78775 4.01965
53793.8447 4.41315 3.61670 0.79645 4.01035
53793.9402 4.40855 3.61750 0.79105 4.01490
53794.8298 4.40250 3.61110 0.79140 4.01300
53796.7467 4.41310 3.61395 0.79915 4.00680
53796.8372 4.40955 3.61865 0.79090 4.01350
53798.7326 4.41100 3.61840 0.79260 4.01410
53798.8248 4.41925 3.61840 0.80085 4.01465
53798.9167 4.40915 3.61335 0.79580 4.01885
53798.9664 4.40855 3.61510 0.79345 4.01125
53799.7243 4.41540 3.62345 0.79195 4.01185
53799.8149 4.40710 3.61165 0.79545 4.01940
53799.9059 4.39770 3.60930 0.78840 4.00935
53803.7099 4.40240 3.61195 0.79045 4.00350
53803.8952 4.41715 3.61360 0.80355 4.00715
53803.9459 4.39495 3.61175 0.78320 4.01540
53810.8643 4.40415 3.61565 0.78850 4.00335
53810.8885 4.41115 3.60480 0.80635 4.00990
53813.7992 4.40785 3.61690 0.79095 4.00795
53813.9205 4.40820 3.60740 0.80080 4.01240
53815.8647 4.39950 3.61105 0.78845 4.00780
53819.6710 4.40450 3.60735 0.79715 4.00525
53819.7677 4.40145 3.60450 0.79695 4.00595
53819.8588 4.40425 3.60650 0.79775 4.00300
53820.6827 4.40000 3.60110 0.79890 4.00535
53820.8688 4.39830 3.60685 0.79145 4.00060
53823.6717 4.40870 3.61180 0.79690 4.00260
53827.6500 4.40075 3.61355 0.78720 4.01025
53827.7396 4.40565 3.61425 0.79140 4.00715
53827.8303 4.39845 3.60500 0.79345 4.01000
53831.8635 4.41160 3.61125 0.80035 4.00170
53832.6362 4.39770 3.61280 0.78490 4.01145
53832.7279 4.41250 3.60990 0.80260 4.00525
53832.8231 4.39640 3.61115 0.78525 4.01120
53832.8672 4.40055 3.61250 0.78805 4.00375
53833.8651 4.41040 3.61765 0.79275 4.00650
53837.8093 4.39135 3.60430 0.78705 4.01400
53837.8604 4.40815 3.61325 0.79490 3.99780
53841.6517 4.42520 3.61820 0.80700 4.01070
53841.7417 4.42105 3.61420 0.80685 4.02170
53841.8324 4.40190 3.60185 0.80005 4.01760
53841.8501 4.40815 3.61395 0.79420 4.00190
53842.6530 4.40570 3.61065 0.79505 4.01110
53842.8572 4.41210 3.61140 0.80070 4.00815
53843.6532 4.41250 3.60440 0.80810 4.01175
53843.7536 4.40840 3.61295 0.79545 4.00845
53843.8484 4.40775 3.60935 0.79840 4.01065
53844.6535 4.40775 3.61275 0.79500 4.00855
53844.7437 4.42260 3.60875 0.81385 4.01025
53844.8351 4.40095 3.61250 0.78845 4.01570
53845.6528 4.39555 3.60940 0.78615 4.00670
53845.7431 4.40710 3.61290 0.79420 4.00245
53845.8346 4.40465 3.60650 0.79815 4.01000
53846.6536 4.39825 3.61235 0.78590 4.00555
53846.7456 4.40695 3.61260 0.79435 4.00530
53848.7482 4.40450 3.60830 0.79620 4.00980
53849.6590 4.41810 3.62355 0.79455 4.00640
53849.8388 4.40005 3.60080 0.79925 4.02080
53851.6604 4.39735 3.60240 0.79495 4.00045
53851.7546 4.40085 3.61075 0.79010 3.99985
53852.6608 4.40225 3.61230 0.78995 4.00580
53852.7505 4.40370 3.61400 0.78970 4.00725
53854.7121 4.39760 3.60660 0.79100 4.00885
53855.7125 4.39955 3.60575 0.79380 4.00210
53855.8045 4.39885 3.60650 0.79235 4.00265
53856.6636 4.39970 3.60480 0.79490 4.00270
53856.7547 4.40865 3.61315 0.79550 4.00225
53857.7528 4.40545 3.61205 0.79340 4.01085
53858.7416 4.40665 3.60565 0.80100 4.00875
53859.7331 4.41680 3.60595 0.81085 4.00615
53859.7955 4.40405 3.60665 0.79740 4.01135
53860.8090 4.39575 3.60600 0.78975 4.00540
53865.6650 4.40820 3.61480 0.79340 4.00090
53865.7662 4.40360 3.60555 0.79805 4.01150
53866.6665 4.39390 3.60965 0.78425 4.00460
53866.7714 4.39520 3.61035 0.78485 4.00175
53874.6723 4.40520 3.61105 0.79415 4.00275
53875.6718 4.40125 3.61385 0.78740 4.00815
53875.7645 4.39815 3.60695 0.79120 4.00750
53877.7591 4.39560 3.60115 0.79445 4.00255
53879.6673 4.40940 3.61580 0.79360 3.99840
53880.7537 4.39855 3.60445 0.79410 4.01260
53882.6612 4.40755 3.61065 0.79690 4.00145
53882.7532 4.39380 3.61120 0.78260 4.00910
53883.6575 4.40410 3.61785 0.78625 4.00250
53884.6573 4.39250 3.61065 0.78185 4.01100
53885.6577 4.40390 3.61425 0.78965 4.00160
54052.0205 4.41070 3.61440 0.79630 4.00910
54057.0099 4.41000 3.61195 0.79805 4.01255
54058.0074 4.41470 3.62020 0.79450 4.01095
54060.0022 4.41590 3.62390 0.79200 4.01745
54060.9972 4.41385 3.61510 0.79875 4.01990
54061.9966 4.40660 3.61870 0.78790 4.01450
54062.9939 4.41765 3.61925 0.79840 4.01265
54063.9960 4.41200 3.61800 0.79400 4.01845
54064.9889 4.40405 3.60680 0.79725 4.01500
54067.9820 4.40955 3.61055 0.79900 4.00545
54076.9550 4.40035 3.61550 0.78485 4.01005
54094.9154 4.40375 3.60935 0.79440 4.00795
54095.9050 4.40860 3.61945 0.78915 4.00655
54096.0245 4.39810 3.61980 0.77830 4.01400
54100.8990 4.41135 3.60445 0.80690 4.00895
54104.8815 4.41035 3.61715 0.79320 4.00790
54105.9065 4.41215 3.61845 0.79370 4.01380
54114.9551 4.40820 3.61460 0.79360 4.01530
54115.8903 4.40595 3.61695 0.78900 4.01140
54115.9915 4.41775 3.61980 0.79795 4.01140
54116.8679 4.40945 3.61790 0.79155 4.01880
54116.9855 4.40665 3.61590 0.79075 4.01365
54117.8812 4.40435 3.61685 0.78750 4.01125
54117.9852 4.40680 3.61635 0.79045 4.01060
54124.8308 4.39945 3.61075 0.78870 4.01155
54124.9486 4.40275 3.61405 0.78870 4.00510
54127.9356 4.39885 3.61660 0.78225 4.00840
54137.8753 4.41020 3.61310 0.79710 4.00775
54137.9564 4.39620 3.61320 0.78300 4.01165
54140.8567 4.41055 3.61940 0.79115 4.00465
54141.8998 4.40415 3.62055 0.78360 4.01495
54143.8948 4.41155 3.61540 0.79615 4.01235
54147.8520 4.41020 3.62425 0.78595 4.01345
54147.9312 4.40615 3.61965 0.78650 4.01725
54148.8481 4.41155 3.61680 0.79475 4.01290
54148.9273 4.41080 3.61515 0.79565 4.01420
54150.8772 4.40695 3.61455 0.79240 4.01300
54151.9959 4.40985 3.61555 0.79430 4.01075
54152.8363 4.41560 3.61165 0.80395 4.01270
54154.7788 4.40905 3.61700 0.79205 4.01360
54154.8643 4.40880 3.62060 0.78820 4.01305
54155.8608 4.40295 3.61500 0.78795 4.01470
54156.7429 4.40475 3.61460 0.79015 4.00895
54156.8580 4.40930 3.61550 0.79380 4.00965
54157.7804 4.40280 3.61245 0.79035 4.01240
54157.8789 4.41795 3.61260 0.80535 4.00765
54158.8770 4.41960 3.61400 0.80560 4.01530
54160.8893 4.41080 3.60395 0.80685 4.01680
54165.9388 4.41675 3.61125 0.80550 4.00740
54168.8314 4.40285 3.61310 0.78975 4.01400
54168.9737 4.40025 3.61390 0.78635 4.00795
54169.9674 4.40660 3.61250 0.79410 4.00705
54170.8276 4.40900 3.61200 0.79700 4.00955
54171.8248 4.40670 3.61430 0.79240 4.01050
54172.8234 4.39990 3.61370 0.78620 4.01045
54173.8193 4.40295 3.61185 0.79110 4.00680
54175.8098 4.40800 3.61835 0.78965 4.00740
54176.8195 4.40200 3.61245 0.78955 4.01320
54177.8308 4.40445 3.60755 0.79690 4.00720
54178.8026 4.41225 3.60895 0.80330 4.00600
54179.8022 4.40900 3.62255 0.78645 4.01060
54185.7297 4.41905 3.60985 0.80920 4.01580
54185.8273 4.40100 3.62160 0.77940 4.01445
54192.8028 4.41180 3.62090 0.79090 4.01135
54201.7454 4.40865 3.62075 0.78790 4.01635
54204.7404 4.40825 3.62190 0.78635 4.01470
54205.7393 4.40855 3.61335 0.79520 4.01505
54208.7318 4.41060 3.62030 0.79030 4.01095
54210.7194 4.41400 3.61280 0.80120 4.01545
54212.7204 4.40720 3.61875 0.78845 4.01340
54213.6982 4.41230 3.61065 0.80165 4.01300
54215.6759 4.39800 3.61535 0.78265 4.01150
54223.7247 4.41125 3.61825 0.79300 4.00665
54223.8190 4.40385 3.60885 0.79500 4.01475
54227.7187 4.40045 3.61545 0.78500 4.00630
54230.7163 4.40685 3.61440 0.79245 4.00795
54232.7186 4.40585 3.61750 0.78835 4.01060
54238.6974 4.39510 3.61880 0.77630 4.01165
54239.6981 4.40555 3.62050 0.78505 4.00695
54240.6992 4.41695 3.61765 0.79930 4.01300
54248.7489 4.40690 3.62050 0.78640 4.01725
54249.6956 4.41755 3.61555 0.80200 4.01370
54249.7475 4.41850 3.61080 0.80770 4.01650
54250.6965 4.40265 3.61870 0.78395 4.01465
54257.7390 4.40040 3.60930 0.79110 4.01070
54258.6755 4.40195 3.61260 0.78935 4.00490
54259.6755 4.41670 3.61265 0.80405 4.00730
54260.6988 4.40165 3.61425 0.78740 4.01470
54260.7595 4.40280 3.60950 0.79330 4.00795
54261.6827 4.40795 3.61965 0.78830 4.00615
54270.6901 4.41135 3.62490 0.78645 4.01380
54278.6911 4.40700 3.61880 0.78820 4.01815
54417.9741 4.40555 3.61485 0.79070 4.01290
54418.9717 4.40275 3.61970 0.78305 4.01020
54422.9581 4.40195 3.60935 0.79260 4.01125
54424.9555 4.40895 3.61585 0.79310 4.00565
54425.0207 4.40320 3.61750 0.78570 4.01240
54425.9502 4.40290 3.60395 0.79895 4.01040
54426.0196 4.40150 3.60975 0.79175 4.00340
54438.9175 4.40740 3.61240 0.79500 4.00560
54438.9842 4.40505 3.60435 0.80070 4.00990
54439.9855 4.40650 3.62375 0.78275 4.00470
54448.8872 4.41035 3.61185 0.79850 4.01510
54449.0328 4.39525 3.61940 0.77585 4.01115
54449.9565 4.40630 3.62015 0.78615 4.00730
54450.0238 4.40785 3.61845 0.78940 4.01325
54450.8843 4.41130 3.62085 0.79045 4.01315
54450.9505 4.40630 3.61570 0.79060 4.01610
54451.9370 4.41295 3.61665 0.79630 4.01100
54452.0016 4.40350 3.61540 0.78810 4.01485
54452.8768 4.40995 3.61480 0.79515 4.00945
54452.9442 4.40845 3.61040 0.79805 4.01240
54453.0113 4.40505 3.61980 0.78525 4.00940
54453.9425 4.41165 3.62260 0.78905 4.01240
54454.0100 4.40430 3.61850 0.78580 4.01715
54454.9397 4.40935 3.61970 0.78965 4.01135
54455.0069 4.40410 3.61340 0.79070 4.01450
54456.0003 4.39110 3.61375 0.77735 4.00875
54458.0028 4.39620 3.60815 0.78805 4.00240
54459.9514 4.40720 3.61280 0.79440 4.00215
54460.9237 4.40985 3.61115 0.79870 4.01000
54461.9873 4.40455 3.61730 0.78725 4.01050
54465.9079 4.41260 3.61185 0.80075 4.01090
54465.9753 4.40485 3.61535 0.78950 4.01225
54465.9958 4.40900 3.61285 0.79615 4.01010
54466.0159 4.39740 3.62205 0.77535 4.01095
54466.0397 4.40405 3.61960 0.78445 4.00975
54466.9139 4.41200 3.61275 0.79925 4.01185
54467.0113 4.40205 3.61285 0.78920 4.01240
54475.9493 4.40980 3.61585 0.79395 4.00745
54476.0138 4.41690 3.61645 0.80045 4.01285
54476.8190 4.39740 3.61275 0.78465 4.01665
54476.9502 4.40895 3.61570 0.79325 4.00510
54477.0207 4.40765 3.61945 0.78820 4.01230
54477.8104 4.40500 3.60600 0.79900 4.01355
54478.0195 4.40285 3.61620 0.78665 4.00550
54478.8774 4.40460 3.61260 0.79200 4.00950
54478.9440 4.39860 3.61235 0.78625 4.00860
54479.0148 4.39845 3.61265 0.78580 4.00550
54480.8080 4.40330 3.61060 0.79270 4.00550
54480.8735 4.41095 3.61625 0.79470 4.00695
54480.9419 4.40115 3.61880 0.78235 4.01360
54481.0127 4.40050 3.61135 0.78915 4.00995
54481.8649 4.40660 3.62130 0.78530 4.00590
54481.9335 4.40380 3.60740 0.79640 4.01395
54481.9976 4.40515 3.61050 0.79465 4.00560
54483.8657 4.39425 3.61190 0.78235 4.00785
54483.9338 4.40495 3.60855 0.79640 4.00305
54484.0042 4.41240 3.61665 0.79575 4.00680
54484.8627 4.40705 3.61530 0.79175 4.01455
54484.9304 4.39750 3.61365 0.78385 4.01115
54485.0015 4.39580 3.61515 0.78065 4.00560
54485.8590 4.41205 3.62505 0.78700 4.00550
54485.9261 4.39875 3.61280 0.78595 4.01855
54486.9222 4.40180 3.61655 0.78525 4.00575
54494.8352 4.41015 3.61655 0.79360 4.00915
54494.9053 4.41390 3.61365 0.80025 4.01335
54494.9776 4.40330 3.61885 0.78445 4.01375
54495.7656 4.40515 3.61340 0.79175 4.01110
54495.9068 4.39995 3.61270 0.78725 4.00925
54495.9755 4.40185 3.61715 0.78470 4.00630
54496.0412 4.40665 3.61810 0.78855 4.00950
54496.8280 4.40045 3.61130 0.78915 4.01240
54496.9698 4.39685 3.61110 0.78575 4.00590
54498.8237 4.40485 3.61720 0.78765 4.00400
54498.8931 4.40835 3.61370 0.79465 4.01105
54498.9638 4.40615 3.61540 0.79075 4.01100
54499.7552 4.40415 3.61540 0.78875 4.01080
54499.8232 4.40915 3.61290 0.79625 4.00975
54499.8921 4.40475 3.61720 0.78755 4.01100
54499.9625 4.41410 3.61300 0.80110 4.01095
54500.0324 4.40660 3.61260 0.79400 4.01355
54502.7498 4.41360 3.61740 0.79620 4.00960
54502.8456 4.41100 3.61850 0.79250 4.01550
54502.9201 4.39730 3.61530 0.78200 4.01475
54503.7432 4.40980 3.61860 0.79120 4.00630
54503.8108 4.40240 3.61735 0.78505 4.01425
54503.8800 4.40135 3.61445 0.78690 4.00985
54503.9506 4.41145 3.61870 0.79275 4.00790
54504.0151 4.40610 3.60130 0.80480 4.01505
54504.7414 4.40035 3.61565 0.78470 4.00370
54504.8057 4.40525 3.61325 0.79200 4.00800
54504.8754 4.40715 3.62410 0.78305 4.00920
54504.9455 4.41485 3.62090 0.79395 4.01560
54505.0163 4.40135 3.61495 0.78640 4.01785
54505.7359 4.40540 3.61615 0.78925 4.00815
54505.8052 4.40405 3.62300 0.78105 4.01080
54505.8743 4.40750 3.61840 0.78910 4.01350
54505.9439 4.41070 3.61645 0.79425 4.01295
54506.0119 4.41185 3.61350 0.79835 4.01360
54506.7362 4.41050 3.61890 0.79160 4.01265
54506.8013 4.40920 3.61405 0.79515 4.01470
54506.8709 4.40565 3.61635 0.78930 4.01165
54506.9403 4.40935 3.61005 0.79930 4.01100
54507.0103 4.40400 3.61535 0.78865 4.00965
54508.7273 4.40255 3.60865 0.79390 4.00970
54508.7938 4.40110 3.61385 0.78725 4.00560
54508.8628 4.40270 3.61530 0.78740 4.00750
54508.9339 4.41015 3.61175 0.79840 4.00900
54509.0119 4.40145 3.61995 0.78150 4.01095
54509.7253 4.39235 3.61385 0.77850 4.01070
54509.7934 4.40175 3.61080 0.79095 4.00310
54509.8603 4.39715 3.61570 0.78145 4.00625
54509.9315 4.40405 3.61815 0.78590 4.00645
54510.0095 4.40625 3.59855 0.80770 4.01110
54520.7706 4.41580 3.60470 0.81110 4.00240
54520.9090 4.40025 3.60830 0.79195 4.01025
54522.7588 4.40190 3.61050 0.79140 4.00430
54522.8228 4.40800 3.60730 0.80070 4.00620
54522.9608 4.41415 3.61745 0.79670 4.00765
54523.0319 4.40205 3.61545 0.78660 4.01580
54523.7587 4.40390 3.61075 0.79315 4.00880
54523.8265 4.40790 3.61865 0.78925 4.00730
54523.9009 4.41620 3.61795 0.79825 4.01330
54523.9701 4.40385 3.61375 0.79010 4.01710
54524.6966 4.40265 3.60915 0.79350 4.00880
54524.7654 4.40220 3.60685 0.79535 4.00595
54524.8349 4.40115 3.61970 0.78145 4.00455
54524.9046 4.40845 3.60850 0.79995 4.01040
54524.9719 4.39540 3.61700 0.77840 4.00850
54525.7538 4.40785 3.61575 0.79210 4.00620
54525.8882 4.41255 3.62080 0.79175 4.01180
54526.0293 4.40535 3.60580 0.79955 4.01665
54526.6834 4.39685 3.61310 0.78375 4.00555
54526.7508 4.40000 3.61330 0.78670 4.00500
54526.8180 4.40265 3.60730 0.79535 4.00665
54526.8896 4.39975 3.61505 0.78470 4.00500
54526.9594 4.40130 3.60780 0.79350 4.00740
54527.7488 4.40285 3.61310 0.78975 4.00455
54527.8194 4.39945 3.61010 0.78935 4.00795
54527.8861 4.40115 3.61505 0.78610 4.00480
54527.9559 4.39985 3.60675 0.79310 4.00810
54528.7507 4.40285 3.60575 0.79710 4.00330
54528.8208 4.39935 3.60650 0.79285 4.00430
54528.8872 4.40185 3.60875 0.79310 4.00295
54529.8093 4.40515 3.61075 0.79440 4.00530
54530.0140 4.39730 3.61100 0.78630 4.00795
54530.6720 4.40225 3.61090 0.79135 4.00415
54530.9446 4.39945 3.60945 0.79000 4.00655
54531.7400 4.39790 3.60900 0.78890 4.00445
54531.8102 4.39845 3.61360 0.78485 4.00345
54531.8765 4.41120 3.61785 0.79335 4.00605
54531.9461 4.40600 3.60540 0.80060 4.01455
54532.6668 4.40200 3.61575 0.78625 4.00570
54533.6649 4.40820 3.61820 0.79000 4.00890
54533.7328 4.40540 3.61705 0.78835 4.01320
54533.8010 4.40215 3.60715 0.79500 4.01120
54533.8682 4.40800 3.61180 0.79620 4.00465
54534.7922 4.40715 3.61310 0.79405 4.00990
54534.8680 4.39915 3.61450 0.78465 4.01015
54535.7249 4.40020 3.61560 0.78460 4.00685
54535.7930 4.40325 3.61460 0.78865 4.00795
54535.8649 4.40535 3.60775 0.79760 4.00890
54535.9323 4.40800 3.61650 0.79150 4.00655
54536.0041 4.40455 3.60920 0.79535 4.01225
54536.7206 4.39965 3.61180 0.78785 4.00685
54536.7886 4.40625 3.61005 0.79620 4.00575
54536.8612 4.40780 3.61285 0.79495 4.00815
54536.9289 4.40445 3.61810 0.78635 4.01030
54537.0004 4.40855 3.61050 0.79805 4.01125
54537.7878 4.40005 3.61390 0.78615 4.00955
54537.8581 4.41275 3.61410 0.79865 4.00700
54537.9223 4.40140 3.60530 0.79610 4.01340
54537.9942 4.39530 3.61265 0.78265 4.00335
54538.7862 4.40420 3.61075 0.79345 4.00400
54538.8559 4.40515 3.61020 0.79495 4.00745
54538.9260 4.40295 3.60275 0.80020 4.00770
54538.9914 4.39680 3.61340 0.78340 4.00285
54539.7089 4.39980 3.61315 0.78665 4.00510
54539.7739 4.40910 3.61630 0.79280 4.00645
54539.9108 4.40930 3.61555 0.79375 4.01270
54539.9894 4.40255 3.61560 0.78695 4.01240
54540.7784 4.40320 3.61210 0.79110 4.00905
54540.8493 4.40680 3.60610 0.80070 4.00765
54540.9203 4.40750 3.61160 0.79590 4.00645
54540.9857 4.40185 3.60620 0.79565 4.00955
54548.8292 4.39940 3.62120 0.77820 4.00405
54548.9649 4.40425 3.61640 0.78785 4.01025
54549.6400 4.39420 3.61370 0.78050 4.01035
54549.7101 4.41110 3.62220 0.78890 4.00395
54549.8465 4.40545 3.61465 0.79080 4.01670
54550.6309 4.40450 3.61255 0.79195 4.01005
54550.8432 4.39800 3.62475 0.77325 4.00850
54550.9113 4.40965 3.60975 0.79990 4.01140
54551.6345 4.40630 3.61110 0.79520 4.00970
54551.7050 4.40205 3.61295 0.78910 4.00870
54552.6307 4.39975 3.61385 0.78590 4.00750
54553.6340 4.39215 3.61315 0.77900 4.00685
54553.7049 4.41375 3.61400 0.79975 4.00265
54553.7787 4.40540 3.61480 0.79060 4.01390
54553.8487 4.41550 3.61375 0.80175 4.01005
54553.9170 4.40435 3.61620 0.78815 4.01460
54554.6344 4.40155 3.61550 0.78605 4.01030
54554.7054 4.40645 3.60675 0.79970 4.00850
54554.7797 4.40245 3.61165 0.79080 4.00660
54554.8493 4.40050 3.61730 0.78320 4.00700
54554.9175 4.40065 3.61485 0.78580 4.00890
54555.6325 4.40255 3.61560 0.78695 4.00775
54555.7034 4.40455 3.61415 0.79040 4.00905
54555.7778 4.40390 3.61705 0.78685 4.00930
54555.8478 4.40840 3.61485 0.79355 4.01050
54556.7004 4.40580 3.61640 0.78940 4.01160
54556.7745 4.40550 3.60895 0.79655 4.01115
54556.8444 4.41095 3.61330 0.79765 4.00725
54556.9125 4.39770 3.60835 0.78935 4.01210
54557.6367 4.41400 3.61025 0.80375 4.00300
54557.7014 4.40175 3.61610 0.78565 4.01215
54559.7034 4.41520 3.61395 0.80125 4.00895
54559.7723 4.40220 3.61420 0.78800 4.01455
54559.8408 4.40935 3.61465 0.79470 4.00820
54559.9145 4.39580 3.61625 0.77955 4.01205
54560.6481 4.40220 3.61295 0.78925 4.00600
54560.7167 4.40450 3.61185 0.79265 4.00755
54560.7837 4.40850 3.60985 0.79865 4.00815
54560.8532 4.40680 3.61275 0.79405 4.00920
54560.9221 4.40950 3.61720 0.79230 4.00980
54561.6985 4.40865 3.62015 0.78850 4.01335
54561.7684 4.40955 3.61990 0.78965 4.01440
54561.8369 4.41425 3.61660 0.79765 4.01475
54561.9116 4.40680 3.60695 0.79985 4.01545
54562.6333 4.40395 3.62135 0.78260 4.00685
54562.6984 4.40765 3.61590 0.79175 4.01265
54562.7683 4.40120 3.61965 0.78155 4.01180
54566.7221 4.40745 3.61275 0.79470 4.01045
54566.7901 4.41045 3.60735 0.80310 4.01015
54566.8596 4.40270 3.61015 0.79255 4.00890
54567.6377 4.40275 3.61270 0.79005 4.00640
54567.7081 4.39020 3.61775 0.77245 4.00770
54568.7028 4.40365 3.61330 0.79035 4.00395
54568.7739 4.40510 3.61575 0.78935 4.00850
54568.8418 4.40790 3.60605 0.80185 4.01045
54569.7682 4.40290 3.60695 0.79595 4.00700
54574.7688 4.40110 3.62550 0.77560 4.00490
54575.6354 4.40475 3.62390 0.78085 4.01330
54576.8484 4.40105 3.62145 0.77960 4.01435
54577.7116 4.39995 3.61935 0.78060 4.01125
54577.7759 4.40045 3.61790 0.78255 4.00970
54578.6437 4.40055 3.61680 0.78375 4.00920
54578.7143 4.41695 3.61635 0.80060 4.00865
54578.7840 4.40405 3.60295 0.80110 4.01665
54578.8519 4.40450 3.61875 0.78575 4.00350
54579.6845 4.39310 3.62030 0.77280 4.01160
54579.8234 4.40355 3.60960 0.79395 4.00675
54580.7268 4.40600 3.60515 0.80085 4.00660
54580.7973 4.40590 3.62560 0.78030 4.00555
54580.8659 4.40485 3.61315 0.79170 4.01575
54581.6664 4.40865 3.60995 0.79870 4.00900
54581.7364 4.40060 3.61885 0.78175 4.00930
54582.6465 4.40785 3.61195 0.79590 4.00970
54582.7214 4.40185 3.62090 0.78095 4.00990
54582.8615 4.40335 3.61360 0.78975 4.01140
54583.6524 4.39950 3.60930 0.79020 4.00845
54583.7360 4.40945 3.61465 0.79480 4.00440
54585.8071 4.40765 3.62205 0.78560 4.01210
54585.8723 4.41325 3.60505 0.80820 4.01485
54586.6524 4.40805 3.61575 0.79230 4.00915
54586.7227 4.41385 3.61615 0.79770 4.01190
54587.7418 4.40625 3.60965 0.79660 4.01500
54587.8068 4.40785 3.61250 0.79535 4.00795
54588.6519 4.40455 3.61960 0.78495 4.01020
54588.7207 4.41510 3.61585 0.79925 4.01205
54588.7904 4.40555 3.60765 0.79790 4.01545
54589.6525 4.40805 3.61950 0.78855 4.00665
54589.7211 4.40090 3.60850 0.79240 4.01375
54591.6555 4.40960 3.61645 0.79315 4.00470
54591.7203 4.40090 3.61610 0.78480 4.01300
54592.7866 4.40790 3.61765 0.79025 4.00845
54592.8517 4.40065 3.61515 0.78550 4.01280
54594.6550 4.40750 3.61120 0.79630 4.00790
54596.6628 4.41355 3.61775 0.79580 4.00935
54596.7970 4.40885 3.61700 0.79185 4.01565
54611.6707 4.40770 3.61790 0.78980 4.01290
54612.7156 4.40905 3.61165 0.79740 4.01280
54613.6716 4.40560 3.60865 0.79695 4.01035
54614.7112 4.40240 3.60705 0.79535 4.00715
54615.6648 4.40400 3.60880 0.79520 4.00475
54616.7133 4.40050 3.60800 0.79250 4.00640
54616.7787 4.39710 3.60960 0.78750 4.00425
54617.7597 4.40735 3.60750 0.79985 4.00335
54618.7611 4.40375 3.61200 0.79175 4.00740
54625.7380 4.40190 3.60405 0.79785 4.00790
54630.6888 4.40065 3.60310 0.79755 4.00300
54801.0149 4.39985 3.60960 0.79025 4.00185
54802.0167 4.39960 3.60710 0.79250 4.00475
54803.0132 4.40430 3.61355 0.79075 4.00335
54804.0120 4.40685 3.61295 0.79390 4.00895
54821.9625 4.39600 3.60030 0.79570 4.00990
54822.0228 4.40245 3.60605 0.79640 3.99815
54822.9597 4.39750 3.60495 0.79255 4.00425
54823.0206 4.39875 3.60280 0.79595 4.00120
54830.9482 4.39675 3.59965 0.79710 4.00080
54831.0010 4.39615 3.60560 0.79055 3.99815
54833.0277 4.39535 3.60865 0.78670 4.00090
54833.9265 4.39620 3.60600 0.79020 4.00200
54833.9937 4.39410 3.60080 0.79330 4.00110
54834.0233 4.39690 3.60130 0.79560 3.99745
54834.9285 4.39265 3.60375 0.78890 3.99915
54834.9885 4.39900 3.60215 0.79685 3.99820
54835.0180 4.39590 3.60500 0.79090 4.00060
54839.0090 4.40295 3.60795 0.79500 4.00045
54839.9774 4.39475 3.60780 0.78695 4.00545
54840.0071 4.40385 3.60495 0.79890 4.00130
54840.9749 4.40895 3.60130 0.80765 4.00440
54847.8899 4.40115 3.61135 0.78980 4.00510
54847.9536 4.40090 3.61405 0.78685 4.00625
54847.9855 4.41035 3.60790 0.80245 4.00750
54848.0133 4.40510 3.60730 0.79780 4.00910
54848.8991 4.40230 3.60035 0.80195 4.00620
54848.9532 4.39850 3.60390 0.79460 4.00130
54849.0386 4.40145 3.59920 0.80225 4.00125
54851.8942 4.40915 3.60545 0.80370 4.00030
54856.9327 4.39945 3.60600 0.79345 4.00725
54860.8641 4.40155 3.60720 0.79435 4.00275
54860.9173 4.40400 3.60935 0.79465 4.00440
54860.9467 4.39585 3.61110 0.78475 4.00665
54861.8644 4.40815 3.60350 0.80465 4.00345
54861.9177 4.40345 3.60945 0.79400 4.00580
54861.9474 4.40635 3.60430 0.80205 4.00645
54862.8523 4.40285 3.60585 0.79700 4.00535
54862.9129 4.40290 3.60755 0.79535 4.00435
54862.9422 4.40155 3.60560 0.79595 4.00520
54863.8517 4.39845 3.60820 0.79025 4.00360
54863.9109 4.40520 3.60845 0.79675 4.00335
54863.9401 4.40125 3.61905 0.78220 4.00680
54864.9093 4.40610 3.60885 0.79725 4.01015
54864.9388 4.39400 3.61025 0.78375 4.00750
54865.8457 4.41100 3.60505 0.80595 4.00210
54865.9050 4.40320 3.60800 0.79520 4.00800
54865.9344 4.40445 3.61460 0.78985 4.00560
54866.8430 4.39000 3.60610 0.78390 4.00955
54867.8987 4.40215 3.61060 0.79155 3.99805
54868.9435 4.39340 3.61835 0.77505 4.00635
54875.8207 4.39640 3.60850 0.78790 4.00245
54875.8814 4.40595 3.60490 0.80105 4.00540
54875.9119 4.39015 3.61150 0.77865 4.00085
54875.9645 4.40820 3.60290 0.80530 4.00560
54876.8771 4.39665 3.61250 0.78415 4.00455
54876.9067 4.40180 3.60530 0.79650 4.00350
54877.8296 4.41220 3.60855 0.80365 4.01040
54877.9018 4.40905 3.60490 0.80415 4.00700
54880.8213 4.40005 3.60600 0.79405 4.00300
54880.8627 4.39450 3.60930 0.78520 4.00185
54880.8937 4.40525 3.60880 0.79645 4.00705
54881.8238 4.39580 3.60660 0.78920 4.00120
54881.8645 4.40280 3.60205 0.80075 4.00240
54881.8953 4.39720 3.60615 0.79105 4.00165
54882.8152 4.39135 3.60245 0.78890 3.99685
54882.8616 4.41050 3.61140 0.79910 4.01095
54882.8920 4.40290 3.60820 0.79470 4.00550
54883.8594 4.39905 3.60340 0.79565 4.00120
54884.8149 4.40685 3.61070 0.79615 4.00880
54886.8679 4.40035 3.60395 0.79640 4.00215
54886.9002 4.39735 3.60820 0.78915 4.00275
54889.8951 4.39525 3.60745 0.78780 4.00135
54891.7727 4.40215 3.61055 0.79160 4.00635
54891.8377 4.40230 3.60925 0.79305 4.00575
54891.8674 4.39860 3.60370 0.79490 4.00120
54892.7695 4.40240 3.60630 0.79610 4.00435
54892.8303 4.40415 3.60350 0.80065 4.00380
54892.8598 4.40680 3.60045 0.80635 4.00360
54905.7709 4.40935 3.61655 0.79280 4.01300
54905.7956 4.41255 3.61150 0.80105 4.01205
54906.7716 4.40380 3.61095 0.79285 4.00740
54906.7962 4.41550 3.60440 0.81110 4.00995
54906.8270 4.40575 3.60420 0.80155 4.00500
54907.7723 4.39990 3.60540 0.79450 4.00265
54907.7915 4.40380 3.61090 0.79290 4.00735
54907.8212 4.40375 3.60965 0.79410 4.00675
54908.7672 4.39805 3.60165 0.79640 3.99985
54908.7864 4.40295 3.60910 0.79385 4.00605
54909.7668 4.39820 3.61030 0.78790 4.00425
54909.7860 4.39990 3.60910 0.79080 4.00450
54911.7721 4.40065 3.61080 0.78985 4.00575
54911.7789 4.40700 3.60895 0.79805 4.00800
54914.7500 4.39885 3.61265 0.78620 4.00575
54914.7748 4.40615 3.61000 0.79615 4.00805
54916.7998 4.39985 3.60400 0.79585 4.00190
54918.7443 4.40025 3.60895 0.79130 4.00460
54918.7636 4.40010 3.61270 0.78740 4.00640
54918.7933 4.40065 3.61340 0.78725 4.00700
54919.7569 4.40215 3.60790 0.79425 4.00500
54920.7833 4.40375 3.61415 0.78960 4.00895
54921.8505 4.40120 3.60325 0.79795 4.00220
54922.7576 4.39960 3.60660 0.79300 4.00315
54922.7819 4.40180 3.60335 0.79845 4.00260
54923.7791 4.40030 3.61465 0.78565 4.00745
54924.6851 4.40460 3.61220 0.79240 4.00840
54924.7439 4.40160 3.60820 0.79340 4.00495
54924.7734 4.39425 3.59970 0.79455 3.99695
54926.6825 4.41080 3.60325 0.80755 4.00700
54926.7713 4.41150 3.60080 0.81070 4.00615
54933.8227 4.40030 3.61850 0.78180 4.00945
54934.7185 4.39635 3.60555 0.79080 4.00095
54934.7245 4.41490 3.60625 0.80865 4.01055
54937.7117 4.40350 3.61255 0.79095 4.00805
54937.7251 4.39550 3.60140 0.79410 3.99845
54938.7058 4.39800 3.61080 0.78720 4.00440
54938.7254 4.39855 3.61225 0.78630 4.00545
54939.7323 4.40040 3.61015 0.79025 4.00525
54939.7709 4.40205 3.60570 0.79635 4.00390
54940.7017 4.40530 3.60310 0.80220 4.00420
54940.7342 4.40265 3.60225 0.80040 4.00245
54940.7410 4.40125 3.60485 0.79640 4.00310
54942.8108 4.39810 3.60840 0.78970 4.00325
54944.6898 4.39380 3.60770 0.78610 4.00080
54944.7205 4.40215 3.60145 0.80070 4.00180
54944.7420 4.39765 3.60190 0.79575 3.99980
54945.6848 4.40360 3.59770 0.80590 4.00065
54945.7151 4.39895 3.60390 0.79505 4.00140
54945.7421 4.39840 3.60185 0.79655 4.00015
54947.7105 4.39435 3.60565 0.78870 4.00000
54948.6807 4.40410 3.60010 0.80400 4.00210
54948.7103 4.40335 3.60335 0.80000 4.00335
54948.7428 4.39550 3.61040 0.78510 4.00295
54950.6734 4.39955 3.60810 0.79145 4.00380
54950.7039 4.40150 3.60415 0.79735 4.00285
54951.6986 4.40720 3.60760 0.79960 4.00740
54951.7055 4.39265 3.60915 0.78350 4.00090
54952.6646 4.40050 3.60665 0.79385 4.00360
54952.7040 4.40825 3.60685 0.80140 4.00755
54957.6830 4.39250 3.60075 0.79175 3.99665
54960.6720 4.39540 3.60595 0.78945 4.00065
54961.6428 4.39390 3.61030 0.78360 4.00205
54961.7061 4.40835 3.61265 0.79570 4.01045
54962.7232 4.41110 3.61155 0.79955 4.01135
54963.6737 4.39380 3.61305 0.78075 4.00345
54963.7058 4.40625 3.60785 0.79840 4.00705
54964.7099 4.39800 3.60865 0.78935 4.00330
54965.6759 4.40055 3.60935 0.79120 4.00495
54965.7066 4.39615 3.60320 0.79295 3.99970
54966.6763 4.40100 3.60550 0.79550 4.00325
54966.7070 4.39975 3.61240 0.78735 4.00605
54967.6767 4.40415 3.60635 0.79780 4.00525
54974.7095 4.40175 3.60430 0.79745 4.00305
54975.6980 4.40450 3.60850 0.79600 4.00650
54976.6987 4.40740 3.60470 0.80270 4.00610
54977.6984 4.39850 3.60425 0.79425 4.00135
54980.6786 4.40400 3.61705 0.78695 4.01055
55163.0271 4.40180 3.60475 0.79705 4.00325
55169.0059 4.38870 3.59825 0.79045 3.99345
55171.9986 4.40030 3.61370 0.78660 4.00700
55175.9917 4.39395 3.60095 0.79300 3.99740
55177.9872 4.39230 3.59440 0.79790 3.99340
55184.9655 4.39610 3.59860 0.79750 3.99735
55185.0263 4.39105 3.60205 0.78900 3.99655
55189.9533 4.39970 3.59635 0.80335 3.99800
55190.0143 4.39195 3.59840 0.79355 3.99515
55190.0442 4.39620 3.60035 0.79585 3.99830
55191.9540 4.39310 3.60010 0.79300 3.99655
55192.0119 4.39825 3.60795 0.79030 4.00315
55197.9955 4.40585 3.59925 0.80660 4.00255
55198.9342 4.40165 3.60170 0.79995 4.00170
55198.9920 4.39280 3.61090 0.78190 4.00185
55199.9906 4.40495 3.60455 0.80040 4.00475
55200.0226 4.41140 3.60310 0.80830 4.00720
55202.9696 4.40740 3.60655 0.80085 4.00695
55202.9843 4.40315 3.59945 0.80370 4.00135
55203.0166 4.38945 3.60145 0.78800 3.99545
55203.9755 4.40580 3.60700 0.79880 4.00640
55204.9191 4.40270 3.60865 0.79405 4.00570
55204.9748 4.40120 3.60450 0.79670 4.00290
55205.0059 4.40185 3.60525 0.79660 4.00355
55208.9658 4.40055 3.60375 0.79680 4.00215
55208.9955 4.39285 3.60590 0.78695 3.99940
55211.9549 4.40165 3.60350 0.79815 4.00255
55211.9846 4.40690 3.60980 0.79710 4.00835
55221.9289 4.39360 3.60365 0.78995 3.99865
55236.8257 4.38905 3.60140 0.78765 3.99520
55236.8874 4.38960 3.60100 0.78860 3.99530
55236.9171 4.39830 3.61270 0.78560 4.00550
55241.8194 4.40120 3.60595 0.79525 4.00355
55241.8772 4.39480 3.60285 0.79195 3.99885
55241.9069 4.40345 3.61145 0.79200 4.00745
55242.8091 4.40175 3.61080 0.79095 4.00625
55242.8760 4.39700 3.59800 0.79900 3.99750
55242.9059 4.40155 3.60290 0.79865 4.00225
55243.8067 4.39930 3.61165 0.78765 4.00550
55243.8732 4.39780 3.60410 0.79370 4.00095
55243.9030 4.40080 3.60465 0.79615 4.00275
55244.8073 4.40865 3.60570 0.80295 4.00715
55244.8658 4.40285 3.60575 0.79710 4.00430
55244.8974 4.40720 3.60510 0.80210 4.00610
55245.8682 4.40280 3.60320 0.79960 4.00300
55245.8979 4.40705 3.60560 0.80145 4.00630
55246.8070 4.40680 3.60850 0.79830 4.00765
55247.8004 4.40280 3.60700 0.79580 4.00495
55258.8310 4.39620 3.59830 0.79790 3.99725
55259.7951 4.40580 3.60275 0.80305 4.00430
55259.8285 4.39565 3.60210 0.79355 3.99885
55260.8641 4.40070 3.59745 0.80325 3.99905
55268.7810 4.38870 3.59765 0.79105 3.99315
55268.8028 4.39295 3.60230 0.79065 3.99760
55268.8349 4.39385 3.60375 0.79010 3.99880
55270.7727 4.39850 3.60525 0.79325 4.00190
55270.7999 4.40065 3.60085 0.79980 4.00075
55270.8338 4.39710 3.59575 0.80135 3.99645
55271.7761 4.39705 3.60505 0.79200 4.00105
55271.7981 4.39690 3.60030 0.79660 3.99860
55271.8303 4.39885 3.59720 0.80165 3.99800
55273.7752 4.39430 3.60190 0.79240 3.99810
55273.7918 4.39760 3.60020 0.79740 3.99885
55273.8243 4.39575 3.60235 0.79340 3.99910
55274.7678 4.40370 3.60665 0.79705 4.00520
55274.7897 4.39680 3.60605 0.79075 4.00145
55274.8218 4.39845 3.60385 0.79460 4.00120
55275.7430 4.40040 3.60180 0.79860 4.00110
55275.7865 4.39865 3.60440 0.79425 4.00150
55275.8172 4.39185 3.60190 0.78995 3.99690
55276.7424 4.40175 3.60150 0.80025 4.00165
55276.7855 4.39245 3.60120 0.79125 3.99680
55276.8162 4.39280 3.60690 0.78590 3.99985
55278.7232 4.39210 3.59605 0.79605 3.99410
55278.7776 4.40080 3.59730 0.80350 3.99905
55280.7742 4.40830 3.60040 0.80790 4.00430
55281.8027 4.39965 3.60095 0.79870 4.00030
55286.7813 4.39200 3.61460 0.77740 4.00325
55289.8056 4.40615 3.60985 0.79630 4.00805
55290.7766 4.40050 3.60190 0.79860 4.00125
55290.8047 4.40675 3.60285 0.80390 4.00475
55291.7776 4.39905 3.60385 0.79520 4.00145
55292.7459 4.39835 3.60210 0.79625 4.00025
55292.7691 4.39355 3.59505 0.79850 3.99425
55293.7389 4.39900 3.61205 0.78695 4.00550
55293.7725 4.39900 3.59975 0.79925 3.99940
55294.7433 4.40215 3.60670 0.79545 4.00440
55295.7333 4.39880 3.60640 0.79240 4.00260
55295.7668 4.39385 3.60430 0.78955 3.99910
55298.7262 4.39840 3.59975 0.79865 3.99905
55298.8426 4.39515 3.60225 0.79290 3.99870
55299.8417 4.39320 3.60535 0.78785 3.99930
55300.7184 4.39335 3.59800 0.79535 3.99570
55300.7494 4.39420 3.60025 0.79395 3.99725
55301.7219 4.39565 3.59795 0.79770 3.99680
55301.7603 4.39325 3.60055 0.79270 3.99695
55301.8298 4.39785 3.59995 0.79790 3.99895
55306.8122 4.39745 3.59835 0.79910 3.99790
55312.6839 4.39330 3.61140 0.78190 4.00235
55312.7343 4.40080 3.59460 0.80620 3.99770
55317.6959 4.39145 3.60155 0.78990 3.99645
55319.7760 4.39045 3.61005 0.78040 4.00025
55320.6617 4.40095 3.60360 0.79735 4.00230
55320.7519 4.39870 3.60320 0.79550 4.00095
55321.6566 4.38745 3.60395 0.78350 3.99575
55322.7415 4.39665 3.60005 0.79660 3.99835
55323.6568 4.40115 3.60855 0.79260 4.00490
55323.7480 4.39905 3.60220 0.79685 4.00065
55325.7347 4.40120 3.59615 0.80505 3.99870
55326.7347 4.39055 3.59590 0.79465 3.99320
55329.6610 4.40160 3.60000 0.80160 4.00085
55329.7295 4.39940 3.60905 0.79035 4.00420
55331.6620 4.40490 3.61135 0.79355 4.00810
55332.6632 4.39920 3.60545 0.79375 4.00235
55332.7254 4.40200 3.60430 0.79770 4.00320
55333.6637 4.39855 3.60855 0.79000 4.00355
55335.6551 4.38765 3.60020 0.78745 3.99390
55336.6981 4.39220 3.59520 0.79700 3.99365
55339.6592 4.40205 3.60615 0.79590 4.00410
55340.6597 4.39120 3.59480 0.79640 3.99300
55343.7023 4.39855 3.59920 0.79935 3.99890
55347.6979 4.40090 3.60605 0.79485 4.00350
55351.6805 4.39275 3.59780 0.79495 3.99525
55352.6810 4.39595 3.59445 0.80150 3.99520
55353.6817 4.39905 3.60195 0.79710 4.00050
55360.6669 4.39490 3.60415 0.79075 3.99950
55541.9976 4.39795 3.60410 0.79385 4.00105
55542.9946 4.39130 3.60215 0.78915 3.99670
55543.9950 4.40345 3.59935 0.80410 4.00140
55544.9936 4.39190 3.60795 0.78395 3.99990
55545.9873 4.39385 3.59945 0.79440 3.99665
55546.0390 4.40345 3.59745 0.80600 4.00045
55546.9877 4.38960 3.60970 0.77990 3.99965
55547.0395 4.39340 3.60275 0.79065 3.99810
55549.9843 4.39795 3.60445 0.79350 4.00120
55554.9528 4.39610 3.60760 0.78850 4.00185
55555.0161 4.38930 3.60920 0.78010 3.99925
55559.0039 4.39620 3.60130 0.79490 3.99875
55560.0027 4.39395 3.60680 0.78715 4.00035
55572.9207 4.39685 3.59515 0.80170 3.99595
55572.9699 4.39590 3.59795 0.79795 3.99695
55574.9625 4.39355 3.60505 0.78850 3.99925
55575.9103 4.39195 3.60005 0.79190 3.99600
55575.9593 4.39745 3.59720 0.80025 3.99735
55577.9026 4.38885 3.60345 0.78540 3.99615
55579.8967 4.39975 3.59560 0.80415 3.99765
55582.9400 4.40035 3.59985 0.80050 4.00010
55599.8943 4.39300 3.60225 0.79075 3.99765
55600.8421 4.39770 3.61105 0.78665 4.00440
55600.8964 4.40105 3.59880 0.80225 3.99990
55601.8416 4.39795 3.59710 0.80085 3.99750
55601.8907 4.40035 3.59750 0.80285 3.99895
55602.8911 4.39490 3.60115 0.79375 3.99800
55603.8353 4.39350 3.59525 0.79825 3.99440
55603.8846 4.39650 3.60550 0.79100 4.00100
55604.8296 4.40170 3.60145 0.80025 4.00160
55604.8839 4.39905 3.60350 0.79555 4.00125
55605.8262 4.40455 3.60410 0.80045 4.00435
55605.8802 4.40175 3.60595 0.79580 4.00385
55608.8765 4.39965 3.59355 0.80610 3.99660
55614.7990 4.40080 3.60645 0.79435 4.00365
55615.8052 4.40380 3.60405 0.79975 4.00390
55615.8566 4.39485 3.60195 0.79290 3.99840
55617.7948 4.39255 3.59825 0.79430 3.99535
55617.8494 4.39875 3.60850 0.79025 4.00365
55621.8398 4.39445 3.60690 0.78755 4.00070
55622.7926 4.40345 3.60235 0.80110 4.00290
55622.8353 4.40165 3.59755 0.80410 3.99955
55624.8270 4.39725 3.59965 0.79760 3.99840
55629.7784 4.38890 3.59880 0.79010 3.99385
55629.8154 4.39530 3.60190 0.79340 3.99865
55630.8158 4.39680 3.60315 0.79365 4.00000
55631.7583 4.40065 3.60050 0.80015 4.00055
55634.7827 4.39785 3.60155 0.79630 3.99970
55634.8026 4.39155 3.60250 0.78905 3.99700
55645.7695 4.40035 3.59640 0.80395 3.99840
55646.7668 4.40185 3.59700 0.80485 3.99945
55646.7796 4.38665 3.60065 0.78600 3.99365
55647.7637 4.39660 3.60455 0.79205 4.00055
55648.7637 4.39535 3.59930 0.79605 3.99735
55653.7418 4.39605 3.60290 0.79315 3.99945
55653.7497 4.39635 3.60235 0.79400 3.99935
55655.8525 4.39525 3.60225 0.79300 3.99875
55656.7494 4.39510 3.60185 0.79325 3.99850
55658.7609 4.39515 3.59835 0.79680 3.99675
55658.8204 4.39365 3.60070 0.79295 3.99720
55662.7100 4.39905 3.60950 0.78955 4.00425
55662.7250 4.39755 3.60270 0.79485 4.00015
55663.7226 4.39575 3.60010 0.79565 3.99795
55668.7091 4.38585 3.60450 0.78135 3.99520
55672.6980 4.39615 3.60205 0.79410 3.99910
55673.6931 4.39735 3.60035 0.79700 3.99885
55673.7512 4.40045 3.60730 0.79315 4.00385
55677.6803 4.39380 3.60140 0.79240 3.99765
55677.7508 4.40480 3.59880 0.80600 4.00185
55678.7462 4.40600 3.60215 0.80385 4.00405
55679.6764 4.40110 3.60240 0.79870 4.00175
55681.6710 4.39790 3.60045 0.79745 3.99915
55681.7343 4.39465 3.60035 0.79430 3.99750
55683.6646 4.38945 3.60300 0.78645 3.99620
55683.7430 4.39590 3.59760 0.79830 3.99670
55689.7184 4.39765 3.60140 0.79625 3.99950
55690.6546 4.39335 3.59975 0.79360 3.99655
55699.7116 4.40245 3.60075 0.80170 4.00160
55702.6619 4.39585 3.59770 0.79815 3.99680
55703.6617 4.39510 3.60065 0.79445 3.99785
55704.6618 4.38700 3.60325 0.78375 3.99515
55704.7117 4.39950 3.60365 0.79585 4.00155
55708.6998 4.39465 3.59700 0.79765 3.99585
55715.6787 4.39150 3.60290 0.78860 3.99720
55723.6642 4.39920 3.59095 0.80825 3.99505
55725.6682 4.39755 3.60475 0.79280 4.00115
55726.6647 4.39940 3.60085 0.79855 4.00015
55894.0220 4.40055 3.60655 0.79400 4.00350
55919.0245 4.40510 3.61255 0.79255 4.00885
55919.9685 4.39955 3.60890 0.79065 4.00420
55920.9625 4.39320 3.60210 0.79110 3.99770
55921.0210 4.39055 3.60235 0.78820 3.99645
55921.9605 4.39360 3.59430 0.79930 3.99395
55922.0154 4.39460 3.60935 0.78525 4.00195
55922.9548 4.39855 3.60575 0.79280 4.00215
55923.0145 4.39405 3.60165 0.79240 3.99785
55924.9394 4.39510 3.60610 0.78900 4.00060
55925.0073 4.39400 3.60080 0.79320 3.99740
55925.9368 4.39500 3.60150 0.79350 3.99825
55926.0045 4.40125 3.60335 0.79790 4.00230
55926.9340 4.39830 3.60000 0.79830 3.99915
55927.0030 4.40160 3.60580 0.79580 4.00370
55927.9426 4.40045 3.61425 0.78620 4.00735
55927.9982 4.40070 3.60730 0.79340 4.00395
55928.9414 4.40725 3.60615 0.80110 4.00670
55928.9964 4.39960 3.60610 0.79350 4.00285
55929.9923 4.40385 3.60810 0.79575 4.00595
55930.9352 4.39355 3.60440 0.78915 3.99900
55930.9902 4.39995 3.60255 0.79740 4.00125
55931.9845 4.39920 3.60305 0.79615 4.00110
55932.9193 4.39955 3.60075 0.79880 4.00015
55936.9209 4.40360 3.61350 0.79010 4.00860
55936.9708 4.40900 3.60185 0.80715 4.00540
55946.9513 4.38695 3.60045 0.78650 3.99370
55947.8894 4.40070 3.60545 0.79525 4.00310
55947.9441 4.39470 3.60290 0.79180 3.99880
55948.9872 4.39765 3.61000 0.78765 4.00380
55951.8819 4.40025 3.60445 0.79580 4.00240
55951.9315 4.39955 3.60900 0.79055 4.00430
55952.8749 4.40120 3.60435 0.79685 4.00275
55952.9295 4.39835 3.60330 0.79505 4.00085
55953.8767 4.39945 3.60355 0.79590 4.00155
55953.9261 4.40230 3.60770 0.79460 4.00505
55955.9197 4.39695 3.60730 0.78965 4.00215
55956.0017 4.39960 3.60975 0.78985 4.00465
55956.9990 4.39610 3.60990 0.78620 4.00300
55957.9172 4.40175 3.60410 0.79765 4.00295
55958.9152 4.40025 3.60600 0.79425 4.00315
55959.9139 4.39215 3.60020 0.79195 3.99615
55959.9397 4.40325 3.61165 0.79160 4.00745
55960.8555 4.40740 3.60595 0.80145 4.00665
55960.9115 4.40290 3.61135 0.79155 4.00710
55968.8262 4.40565 3.60465 0.80100 4.00515
55968.8844 4.40005 3.60275 0.79730 4.00140
55968.9054 4.40615 3.60050 0.80565 4.00330
55969.7739 4.40645 3.61160 0.79485 4.00905
55969.8653 4.40580 3.59830 0.80750 4.00205
55969.8866 4.40555 3.61030 0.79525 4.00795
55970.7674 4.40260 3.60190 0.80070 4.00225
55970.8581 4.41095 3.59945 0.81150 4.00520
55970.8803 4.39570 3.60240 0.79330 3.99905
55970.9525 4.40015 3.60325 0.79690 4.00165
55972.8769 4.40895 3.60845 0.80050 4.00870
55976.7530 4.39745 3.61200 0.78545 4.00470
55976.8437 4.40455 3.60685 0.79770 4.00570
55976.8648 4.40095 3.60205 0.79890 4.00150
55977.9535 4.40510 3.60960 0.79550 4.00735
55978.8433 4.39555 3.60510 0.79045 4.00035
55978.8579 4.39835 3.60530 0.79305 4.00185
55978.9362 4.39250 3.60115 0.79135 3.99685
55979.8455 4.40375 3.60585 0.79790 4.00480
55979.8590 4.40885 3.60940 0.79945 4.00910
55979.9422 4.39930 3.61030 0.78900 4.00475
55980.8446 4.39760 3.60645 0.79115 4.00200
55980.8525 4.40220 3.59890 0.80330 4.00055
55980.9365 4.40155 3.60520 0.79635 4.00335
55981.8447 4.39445 3.59990 0.79455 3.99715
55981.9359 4.39515 3.60700 0.78815 4.00105
55983.7370 4.40135 3.60235 0.79900 4.00185
55983.8334 4.39270 3.60175 0.79095 3.99725
55983.8486 4.40370 3.60560 0.79810 4.00465
55983.9251 4.40270 3.60635 0.79635 4.00450
55984.8289 4.38995 3.59845 0.79150 3.99420
55984.8446 4.39695 3.59905 0.79790 3.99800
55986.8204 4.38875 3.60265 0.78610 3.99570
55986.8417 4.39970 3.60410 0.79560 4.00190
55987.8171 4.39735 3.60430 0.79305 4.00080
55988.7192 4.39835 3.59775 0.80060 3.99805
55988.8146 4.39635 3.60465 0.79170 4.00055
55988.8358 4.39680 3.60850 0.78830 4.00265
55988.9073 4.40155 3.60910 0.79245 4.00535
55989.7163 4.39355 3.60370 0.78985 3.99865
55989.8120 4.40455 3.59640 0.80815 4.00045
55989.8334 4.40060 3.59420 0.80640 3.99740
55990.7875 4.41245 3.59980 0.81265 4.00615
55990.8260 4.39525 3.60100 0.79425 3.99815
55990.8843 4.40975 3.60865 0.80110 4.00920
55991.8243 4.41305 3.60740 0.80565 4.01020
55991.8966 4.39660 3.60595 0.79065 4.00125
55995.8130 4.39325 3.60285 0.79040 3.99805
55996.8103 4.39550 3.59765 0.79785 3.99655
55997.7971 4.39950 3.60220 0.79730 4.00085
55997.8878 4.41675 3.60660 0.81015 4.01170
55999.8031 4.40530 3.60160 0.80370 4.00340
55999.8875 4.40495 3.60755 0.79740 4.00625
56000.7974 4.39510 3.59920 0.79590 3.99715
56000.8760 4.40805 3.60550 0.80255 4.00675
56001.7841 4.40300 3.60900 0.79400 4.00605
56001.7982 4.40610 3.60435 0.80175 4.00520
56001.8754 4.40530 3.60825 0.79705 4.00680
56007.6708 4.40920 3.60960 0.79960 4.00945
56007.7621 4.39585 3.60515 0.79070 4.00050
56007.7832 4.40360 3.60975 0.79385 4.00665
56007.8547 4.40110 3.60620 0.79490 4.00370
56008.6659 4.39900 3.60110 0.79790 4.00005
56008.7627 4.40215 3.60740 0.79475 4.00475
56008.7775 4.39545 3.59965 0.79580 3.99750
56008.8548 4.40090 3.60150 0.79940 4.00120
56009.6612 4.39910 3.61235 0.78675 4.00570
56009.7584 4.39650 3.60275 0.79375 3.99960
56009.7731 4.40395 3.60480 0.79915 4.00435
56009.8505 4.40285 3.60495 0.79790 4.00395
56010.6606 4.39740 3.60740 0.79000 4.00240
56010.7515 4.39155 3.60055 0.79100 3.99605
56010.7726 4.39470 3.60790 0.78680 4.00125
56010.8444 4.40245 3.60320 0.79925 4.00280
56011.7547 4.40290 3.60665 0.79625 4.00480
56011.7694 4.39280 3.59950 0.79330 3.99615
56013.7454 4.39485 3.59735 0.79750 3.99610
56013.7656 4.39935 3.60190 0.79745 4.00065
56013.8370 4.39935 3.59455 0.80480 3.99695
56014.6488 4.40855 3.60290 0.80565 4.00570
56014.7401 4.39915 3.60145 0.79770 4.00030
56014.7603 4.39290 3.60025 0.79265 3.99655
56014.8322 4.40195 3.60475 0.79720 4.00335
56015.7409 4.40400 3.59630 0.80770 4.00015
56015.7621 4.40070 3.61025 0.79045 4.00550
56016.6445 4.40460 3.59955 0.80505 4.00205
56016.7558 4.39745 3.59830 0.79915 3.99790
56017.7318 4.39360 3.59415 0.79945 3.99385
56017.7531 4.39375 3.60055 0.79320 3.99710
56017.8250 4.41140 3.60600 0.80540 4.00875
56018.7312 4.40355 3.60230 0.80125 4.00290
56018.7525 4.39875 3.59915 0.79960 3.99895
56019.7478 4.40835 3.59910 0.80925 4.00375
56023.8235 4.39915 3.60545 0.79370 4.00230
56027.6817 4.39605 3.60590 0.79015 4.00100
56027.7788 4.40555 3.60215 0.80340 4.00385
56029.6386 4.39090 3.60015 0.79075 3.99550
56029.7223 4.40645 3.60170 0.80475 4.00405
56029.7351 4.39865 3.60015 0.79850 3.99945
56031.6394 4.40190 3.60855 0.79335 4.00520
56031.7360 4.39275 3.60375 0.78900 3.99825
56031.8285 4.39935 3.61220 0.78715 4.00575
56033.6412 4.40300 3.60365 0.79935 4.00335
56033.7108 4.39635 3.60220 0.79415 3.99930
56033.7381 4.40320 3.60035 0.80285 4.00175
56034.6415 4.40170 3.59745 0.80425 3.99955
56034.7055 4.39965 3.60715 0.79250 4.00340
56034.7382 4.40655 3.61000 0.79655 4.00830
56034.8334 4.40575 3.60240 0.80335 4.00410
56035.6506 4.39130 3.60340 0.78790 3.99735
56035.7008 4.39690 3.60785 0.78905 4.00235
56035.7458 4.40170 3.60695 0.79475 4.00430
56035.8405 4.39945 3.60905 0.79040 4.00420
56036.6503 4.39845 3.60520 0.79325 4.00180
56036.7001 4.39465 3.60300 0.79165 3.99885
56036.7467 4.39420 3.60280 0.79140 3.99850
56036.8405 4.40130 3.60080 0.80050 4.00105
56037.6495 4.39545 3.60760 0.78785 4.00155
56037.6996 4.39860 3.60880 0.78980 4.00370
56038.6502 4.40180 3.60575 0.79605 4.00375
56038.6940 4.39160 3.60325 0.78835 3.99740
56038.7472 4.39825 3.60915 0.78910 4.00370
56038.8421 4.40270 3.60620 0.79650 4.00445
56039.6932 4.39600 3.59655 0.79945 3.99625
56041.6437 4.39330 3.60610 0.78720 3.99975
56041.6879 4.40240 3.60550 0.79690 4.00395
56041.7412 4.40475 3.60620 0.79855 4.00550
56041.8363 4.40015 3.60410 0.79605 4.00215
56042.6558 4.39800 3.59965 0.79835 3.99880
56042.6832 4.39120 3.60725 0.78395 3.99925
56042.7490 4.39315 3.59550 0.79765 3.99435
56044.6792 4.39730 3.60400 0.79330 4.00065
56044.7463 4.40060 3.60405 0.79655 4.00230
56044.8476 4.40405 3.60115 0.80290 4.00255
56045.6506 4.38995 3.60460 0.78535 3.99725
56045.6726 4.39610 3.60650 0.78960 4.00135
56045.7435 4.40300 3.60760 0.79540 4.00530
56045.8445 4.39940 3.59995 0.79945 3.99965
56046.6508 4.40240 3.60800 0.79440 4.00520
56046.6727 4.39525 3.60230 0.79295 3.99880
56046.7436 4.40380 3.60730 0.79650 4.00555
56047.6513 4.41000 3.60940 0.80060 4.00970
56047.6733 4.41080 3.61005 0.80075 4.01040
56052.7537 4.39840 3.60335 0.79505 4.00090
56053.6605 4.39900 3.60485 0.79415 4.00190
56058.6623 4.39475 3.59725 0.79750 3.99595
56058.7535 4.39910 3.60760 0.79150 4.00335
56059.6566 4.39275 3.60115 0.79160 3.99695
56059.6778 4.40155 3.60230 0.79925 4.00190
56059.7745 4.39270 3.60045 0.79225 3.99660
56060.6652 4.39430 3.60400 0.79030 3.99915
56060.7565 4.39265 3.60370 0.78895 3.99815
56061.6685 4.39405 3.60785 0.78620 4.00095
56061.7653 4.39855 3.60210 0.79645 4.00035
56062.6669 4.40375 3.60655 0.79720 4.00510
56062.7637 4.40335 3.61245 0.79090 4.00790
56063.6672 4.40010 3.60125 0.79885 4.00065
56063.7641 4.39360 3.60510 0.78850 3.99930
56065.6696 4.39825 3.59705 0.80120 3.99770
56065.7659 4.40040 3.60400 0.79640 4.00220
56066.6684 4.39850 3.59415 0.80435 3.99635
56067.7659 4.40590 3.60870 0.79720 4.00730
56068.6698 4.39930 3.60280 0.79650 4.00105
56068.7670 4.39515 3.60410 0.79105 3.99965
56070.7668 4.39945 3.60295 0.79650 4.00120
56073.6733 4.40395 3.60980 0.79415 4.00690
56077.7368 4.40405 3.60050 0.80355 4.00225
56092.6662 4.40085 3.60210 0.79875 4.00150
56093.6652 4.39680 3.60330 0.79350 4.00010
56096.6859 4.40575 3.60595 0.79980 4.00585
56099.6659 4.40825 3.61345 0.79480 4.01085
56251.9945 4.39895 3.60645 0.79250 4.00270
56254.9868 4.39990 3.60190 0.79800 4.00095
56255.9813 4.41155 3.60810 0.80345 4.00985
56269.9470 4.40785 3.61145 0.79640 4.00970
56283.0210 4.40585 3.61035 0.79550 4.00815
56298.8698 4.40090 3.61180 0.78910 4.00635
56299.9785 4.40380 3.60955 0.79425 4.00665
56301.8629 4.41410 3.60325 0.81085 4.00870
56301.9728 4.40135 3.60165 0.79970 4.00150
56302.8596 4.40465 3.60520 0.79945 4.00490
56302.9694 4.40335 3.60585 0.79750 4.00455
56309.9518 4.41355 3.61130 0.80225 4.01245
56312.9458 4.41050 3.60985 0.80065 4.01015
56324.8003 4.41315 3.60760 0.80555 4.01040
56328.7914 4.41535 3.61150 0.80385 4.01345
56330.8939 4.40335 3.61280 0.79055 4.00805
56340.8665 4.39370 3.60345 0.79025 3.99855
56342.7726 4.39240 3.60985 0.78255 4.00115
56346.8552 4.40100 3.61630 0.78470 4.00860
56353.7189 4.39555 3.60485 0.79070 4.00020
56353.8333 4.41060 3.60640 0.80420 4.00855
56354.7197 4.40990 3.60670 0.80320 4.00830
56358.7098 4.39960 3.59785 0.80175 3.99870
56358.8206 4.39960 3.61065 0.78895 4.00515
56363.6942 4.40465 3.61375 0.79090 4.00920
56363.8083 4.39875 3.60760 0.79115 4.00315
56364.6955 4.40870 3.60495 0.80375 4.00680
56364.8042 4.40935 3.60995 0.79940 4.00965
56365.6911 4.40455 3.60385 0.80070 4.00415
56365.8004 4.40515 3.59985 0.80530 4.00250
56366.7987 4.40200 3.60925 0.79275 4.00560
56368.6786 4.40015 3.60480 0.79535 4.00245
56368.7909 4.40185 3.60655 0.79530 4.00420
56369.6801 4.39515 3.60100 0.79415 3.99810
56369.7870 4.40515 3.61270 0.79245 4.00890
56374.6683 4.39515 3.61055 0.78460 4.00285
56382.6398 4.39580 3.60660 0.78920 4.00120
56383.6410 4.39330 3.60835 0.78495 4.00085
56383.7505 4.40985 3.60520 0.80465 4.00750
56384.6402 4.40640 3.60290 0.80350 4.00465
56386.7450 4.40210 3.60265 0.79945 4.00240
56389.6389 4.39815 3.61285 0.78530 4.00550
56389.7367 4.40920 3.60210 0.80710 4.00565
56390.7287 4.40625 3.60110 0.80515 4.00365
56393.7236 4.40880 3.61110 0.79770 4.00990
56394.7224 4.40445 3.60765 0.79680 4.00610
56395.7188 4.41280 3.61050 0.80230 4.01160
56396.7140 4.40865 3.61115 0.79750 4.00990
56397.7155 4.40285 3.60185 0.80100 4.00235
56398.7110 4.40880 3.60720 0.80160 4.00800
56402.7001 4.40115 3.60330 0.79785 4.00225
56409.6412 4.39560 3.60785 0.78775 4.00170
56410.6716 4.40150 3.60415 0.79735 4.00285
56410.6789 4.39735 3.60490 0.79245 4.00110
56411.6780 4.39765 3.61740 0.78025 4.00755
56412.6465 4.40180 3.60610 0.79570 4.00390
56412.6686 4.40535 3.61145 0.79390 4.00840
56413.6447 4.39465 3.59805 0.79660 3.99635
56413.6659 4.40195 3.61235 0.78960 4.00715
56414.6444 4.39100 3.60790 0.78310 3.99945
56415.6626 4.40550 3.60335 0.80215 4.00445
56417.6463 4.39495 3.60625 0.78870 4.00065
56417.6540 4.39310 3.59990 0.79320 3.99650
56425.6573 4.40640 3.59560 0.81080 4.00100
56427.7697 4.39430 3.60785 0.78645 4.00105
56437.6507 4.39035 3.60935 0.78100 3.99985
56441.6606 4.39790 3.60165 0.79625 3.99975
56608.0154 4.40800 3.61060 0.79740 4.00930
56609.0154 4.40170 3.60060 0.80110 4.00115
56652.0120 4.39445 3.60165 0.79280 3.99805
56652.0268 4.39665 3.60625 0.79040 4.00145
56652.9278 4.41230 3.60910 0.80320 4.01070
56653.0113 4.40140 3.61115 0.79025 4.00625
56654.0216 4.40395 3.61275 0.79120 4.00835
56654.9295 4.40835 3.60780 0.80055 4.00805
56655.0371 4.40230 3.60835 0.79395 4.00530
56656.9298 4.41310 3.61080 0.80230 4.01195
56657.9143 4.40280 3.60740 0.79540 4.00505
56658.9211 4.40615 3.61190 0.79425 4.00905
56659.9091 4.41215 3.61590 0.79625 4.01405
56660.9068 4.40790 3.61195 0.79595 4.00990
56664.8954 4.39685 3.60850 0.78835 4.00265
56666.9006 4.41420 3.61570 0.79850 4.01495
56667.8874 4.40005 3.60730 0.79275 4.00370
56668.8849 4.40270 3.59995 0.80275 4.00130
56669.8927 4.41050 3.60970 0.80080 4.01015
56670.8826 4.40365 3.60545 0.79820 4.00450
56671.8784 4.39690 3.60565 0.79125 4.00130
56672.8762 4.41635 3.61360 0.80275 4.01500
56673.8815 4.39035 3.60755 0.78280 3.99895
56683.9215 4.40315 3.61285 0.79030 4.00800
56686.8395 4.41130 3.60290 0.80840 4.00710
56693.8282 4.41130 3.61765 0.79365 4.01445
56694.8167 4.41660 3.61880 0.79780 4.01765
56699.8138 4.40490 3.60550 0.79940 4.00525
56700.9377 4.39630 3.60145 0.79485 3.99885
56702.8045 4.40745 3.60780 0.79965 4.00760
56706.8779 4.40980 3.61095 0.79885 4.01035
56707.8995 4.41850 3.62215 0.79635 4.02030
56707.9447 4.40520 3.61395 0.79125 4.00960
56726.7277 4.40465 3.61205 0.79260 4.00835
56728.7233 4.40550 3.60540 0.80010 4.00545
56730.7163 4.41690 3.60640 0.81050 4.01165
56730.7662 4.41945 3.61575 0.80370 4.01760
56739.7546 4.39950 3.61290 0.78660 4.00620
56744.7468 4.40410 3.60555 0.79855 4.00485
56745.7430 4.40685 3.61060 0.79625 4.00870
56747.8059 4.40960 3.60285 0.80675 4.00625
56748.8077 4.41565 3.61580 0.79985 4.01575
56751.7270 4.40995 3.62320 0.78675 4.01655
56752.8002 4.41440 3.61275 0.80165 4.01360
56753.8560 4.41355 3.61945 0.79410 4.01650
56756.6905 4.41805 3.62120 0.79685 4.01965
56761.6923 4.41660 3.61250 0.80410 4.01455
56763.7612 4.41705 3.62350 0.79355 4.02030
56767.8333 4.41350 3.61895 0.79455 4.01620
56768.7142 4.40880 3.60655 0.80225 4.00765
56776.7238 4.41340 3.60870 0.80470 4.01105
56779.7252 4.40360 3.60590 0.79770 4.00475
56783.7057 4.40145 3.60365 0.79780 4.00250
56791.7178 4.42200 3.61170 0.81030 4.01685
56792.7150 4.40510 3.61010 0.79500 4.00760
56798.7023 4.40920 3.60395 0.80525 4.00655
56800.7147 4.40940 3.61445 0.79495 4.01190
56804.7048 4.40970 3.61170 0.79800 4.01070
56805.7267 4.41080 3.61250 0.79830 4.01165
56816.6700 4.40865 3.59785 0.81080 4.00325
56824.6707 4.39490 3.60585 0.78905 4.00035
56827.6686 4.40660 3.59910 0.80750 4.00285
56981.0238 4.40485 3.59755 0.80730 4.00120
56986.0154 4.39945 3.61080 0.78865 4.00515
56987.0110 4.40270 3.60630 0.79640 4.00455
56988.0204 4.40575 3.60125 0.80450 4.00350
56989.0151 4.39730 3.60110 0.79620 3.99915
56990.0033 4.39805 3.59765 0.80040 3.99785
56991.0100 4.39030 3.60645 0.78385 3.99835
56992.0093 4.40815 3.60830 0.79985 4.00820
57001.9804 4.40690 3.60185 0.80505 4.00440
57037.8755 4.39270 3.59940 0.79330 3.99605
57038.0128 4.39850 3.59965 0.79885 3.99905
57039.8675 4.39815 3.60040 0.79775 3.99930
57042.8632 4.40430 3.60360 0.80070 4.00395
57044.8594 4.39215 3.61025 0.78190 4.00120
57045.8528 4.40835 3.60880 0.79955 4.00855
57046.9112 4.40775 3.61730 0.79045 4.01250
57057.8193 4.40735 3.60515 0.80220 4.00625
57061.8101 4.40780 3.61720 0.79060 4.01250
57061.9536 4.39985 3.60830 0.79155 4.00405
57063.8435 4.40760 3.60840 0.79920 4.00800
57064.8037 4.41495 3.61770 0.79725 4.01630
57064.9384 4.41730 3.61175 0.80555 4.01455
57066.7975 4.41275 3.60720 0.80555 4.01000
57071.7935 4.39840 3.60500 0.79340 4.00170
57071.9252 4.41600 3.60635 0.80965 4.01120
57077.7665 4.40365 3.60230 0.80135 4.00295
57078.7657 4.40020 3.60255 0.79765 4.00135
57078.9047 4.40175 3.59935 0.80240 4.00055
57079.7616 4.40065 3.61120 0.78945 4.00590
57080.7593 4.40105 3.60725 0.79380 4.00415
57089.7558 4.39305 3.61425 0.77880 4.00365
57089.8359 4.40835 3.60735 0.80100 4.00780
57089.8688 4.41430 3.61125 0.80305 4.01280
57090.7884 4.39645 3.60810 0.78835 4.00230
57090.8613 4.40315 3.60755 0.79560 4.00535
57091.7683 4.40670 3.61530 0.79140 4.01100
57091.8554 4.39955 3.61790 0.78165 4.00875
57092.7651 4.41525 3.62115 0.79410 4.01820
57095.7794 4.40230 3.60865 0.79365 4.00550
57097.7572 4.40715 3.61565 0.79150 4.01140
57097.8542 4.39830 3.60260 0.79570 4.00040
57103.7539 4.41870 3.62145 0.79725 4.02005
57104.7579 4.41600 3.61690 0.79910 4.01645
57105.7383 4.40960 3.61220 0.79740 4.01090
57105.8343 4.41135 3.61590 0.79545 4.01365
57106.7431 4.41275 3.60755 0.80520 4.01015
57107.7039 4.40900 3.62000 0.78900 4.01450
57107.8255 4.40830 3.61060 0.79770 4.00945
57109.6985 4.40720 3.61195 0.79525 4.00960
57109.8200 4.40030 3.60895 0.79135 4.00465
57118.7424 4.39290 3.60235 0.79055 3.99765
57122.7308 4.40605 3.60645 0.79960 4.00625
57123.7231 4.40435 3.60900 0.79535 4.00670
57126.7624 4.40765 3.60915 0.79850 4.00840
57127.7193 4.40605 3.61285 0.79320 4.00940
57128.7148 4.40350 3.60035 0.80315 4.00195
57129.7192 4.40410 3.59710 0.80700 4.00060
57130.7195 4.39820 3.60645 0.79175 4.00235
57131.7139 4.40170 3.60975 0.79195 4.00575
57132.7618 4.40600 3.60985 0.79615 4.00795
57133.7226 4.40765 3.61425 0.79340 4.01090
57134.7522 4.39705 3.59915 0.79790 3.99805
57135.7166 4.39815 3.60575 0.79240 4.00195
57137.6926 4.40450 3.61500 0.78950 4.00980
57143.6898 4.41500 3.61565 0.79935 4.01530
57145.7213 4.40905 3.60835 0.80070 4.00870
57150.7259 4.41225 3.61590 0.79635 4.01405
57151.7259 4.42300 3.61475 0.80825 4.01890
57153.7195 4.40610 3.62035 0.78575 4.01320
57162.7007 4.40970 3.61830 0.79140 4.01400
57166.6781 4.40440 3.60860 0.79580 4.00650
57172.6847 4.40015 3.60310 0.79705 4.00160
57175.6890 4.39660 3.60445 0.79215 4.00055
57184.6897 4.40815 3.61010 0.79805 4.00910
57185.6878 4.40215 3.60810 0.79405 4.00515
57186.6881 4.40505 3.60875 0.79630 4.00690
57188.6816 4.40625 3.61745 0.78880 4.01185
57348.0205 4.40600 3.59625 0.80975 4.00115
57374.9527 4.40385 3.60210 0.80175 4.00300
57383.9287 4.40360 3.60125 0.80235 4.00240
57389.9117 4.39935 3.60405 0.79530 4.00170
57390.0235 4.40860 3.59680 0.81180 4.00270
57390.9171 4.39550 3.60910 0.78640 4.00230
57391.0411 4.38930 3.60105 0.78825 3.99520
57398.9067 4.39985 3.60355 0.79630 4.00170
57399.8837 4.40030 3.60705 0.79325 4.00365
57400.0234 4.40240 3.60190 0.80050 4.00220
57400.8801 4.40635 3.59760 0.80875 4.00195
57405.8782 4.40175 3.61455 0.78720 4.00815
57407.9226 4.39435 3.59095 0.80340 3.99265
57408.8587 4.40355 3.61060 0.79295 4.00710
57416.8430 4.40170 3.61965 0.78205 4.01070
57416.9330 4.40680 3.60965 0.79715 4.00820
57416.9723 4.40725 3.60850 0.79875 4.00790
57421.8345 4.41265 3.60880 0.80385 4.01070
57421.9684 4.39830 3.61130 0.78700 4.00485
57422.8231 4.40095 3.60365 0.79730 4.00230
57422.9629 4.40650 3.60880 0.79770 4.00765
57423.8316 4.39905 3.60095 0.79810 4.00000
57424.8285 4.40410 3.60135 0.80275 4.00270
57424.9604 4.41535 3.60380 0.81155 4.00955
57427.8216 4.39490 3.60485 0.79005 3.99990
57428.9472 4.39220 3.59965 0.79255 3.99590
57429.8024 4.39720 3.60110 0.79610 3.99915
57429.9433 4.39785 3.59555 0.80230 3.99675
57430.8136 4.39665 3.59440 0.80225 3.99555
57430.9401 4.39130 3.59690 0.79440 3.99410
57434.7907 4.39415 3.60125 0.79290 3.99770
57435.7876 4.40030 3.60220 0.79810 4.00125
57435.9285 4.39615 3.59735 0.79880 3.99670
57436.7963 4.40075 3.60570 0.79505 4.00320
57444.7640 4.39595 3.60790 0.78805 4.00190
57444.9073 4.40820 3.61895 0.78925 4.01355
57446.8663 4.40845 3.60420 0.80425 4.00630
57446.9006 4.41805 3.60885 0.80920 4.01345
57448.7654 4.40180 3.60105 0.80075 4.00145
57448.8915 4.39680 3.60515 0.79165 4.00095
57457.7596 4.40560 3.60675 0.79885 4.00615
57457.8705 4.40680 3.61380 0.79300 4.01025
57458.8659 4.40905 3.61670 0.79235 4.01290
57459.8231 4.40275 3.60750 0.79525 4.00515
57460.7356 4.39950 3.60245 0.79705 4.00100
57460.8614 4.40740 3.61245 0.79495 4.00990
57463.7227 4.39195 3.60060 0.79135 3.99625
57463.8530 4.39670 3.60460 0.79210 4.00065
57464.7108 4.39945 3.61130 0.78815 4.00535
57464.8481 4.40810 3.60265 0.80545 4.00535
57465.7038 4.40985 3.60485 0.80500 4.00740
57466.7045 4.40525 3.60555 0.79970 4.00540
57466.8107 4.40275 3.60480 0.79795 4.00375
57471.7363 4.39870 3.60875 0.78995 4.00370
57471.7847 4.39305 3.59510 0.79795 3.99405
57471.8197 4.40505 3.59210 0.81295 3.99855
57471.8462 4.41365 3.59910 0.81455 4.00635
57472.7597 4.41565 3.60685 0.80880 4.01125
57474.7530 4.40445 3.60200 0.80245 4.00325
57474.8211 4.39140 3.59925 0.79215 3.99530
57475.7518 4.40880 3.60450 0.80430 4.00670
57479.8224 4.39965 3.60080 0.79885 4.00025
57480.7570 4.40225 3.59840 0.80385 4.00030
57482.7318 4.39665 3.60100 0.79565 3.99885
57491.7086 4.40565 3.59170 0.81395 3.99870
57492.6872 4.39055 3.60560 0.78495 3.99810
57492.7734 4.39110 3.60435 0.78675 3.99770
57498.7353 4.41315 3.59855 0.81460 4.00590
57499.7381 4.38745 3.59885 0.78860 3.99315
57502.7349 4.41515 3.60295 0.81220 4.00905
57503.7298 4.41000 3.60410 0.80590 4.00705
57505.7166 4.40005 3.60820 0.79185 4.00410
57508.7209 4.40450 3.61120 0.79330 4.00785
57509.7230 4.40740 3.60475 0.80265 4.00610
57510.7202 4.40135 3.60700 0.79435 4.00415
57512.7198 4.41155 3.60590 0.80565 4.00870
57513.7260 4.40340 3.60615 0.79725 4.00475
57514.7288 4.40440 3.60375 0.80065 4.00410
57515.7255 4.39935 3.60065 0.79870 4.00000
57517.7439 4.39985 3.60050 0.79935 4.00020
57518.7152 4.39875 3.60230 0.79645 4.00055
57519.6963 4.39880 3.60085 0.79795 3.99985
57526.6840 4.39190 3.59335 0.79855 3.99265
57528.7398 4.38780 3.60235 0.78545 3.99505
57533.6923 4.39520 3.60525 0.78995 4.00025
57534.6886 4.39560 3.60505 0.79055 4.00035
57535.6919 4.39570 3.60330 0.79240 3.99950
57536.6881 4.40400 3.59765 0.80635 4.00085
57537.6890 4.39855 3.60835 0.79020 4.00340
57538.6892 4.39310 3.60595 0.78715 3.99950
57539.6882 4.40015 3.59545 0.80470 3.99775
57554.6706 4.40860 3.60310 0.80550 4.00585
57718.0102 4.40405 3.60485 0.79920 4.00445
57731.9718 4.40160 3.60605 0.79555 4.00385
57746.9309 4.40115 3.60685 0.79430 4.00395
57747.0276 4.40620 3.60470 0.80150 4.00545
57749.9228 4.39690 3.60085 0.79605 3.99890
57759.9000 4.39755 3.60240 0.79515 3.99995
57760.0371 4.40010 3.60355 0.79655 4.00185
57779.9074 4.40050 3.60235 0.79815 4.00145
57780.8431 4.39785 3.59410 0.80375 3.99600
57781.8409 4.39655 3.60485 0.79170 4.00070
57781.9788 4.39630 3.60050 0.79580 3.99835
57782.9776 4.38910 3.60580 0.78330 3.99745
57783.8326 4.39460 3.59880 0.79580 3.99670
57783.9735 4.39570 3.59660 0.79910 3.99615
57784.8296 4.40325 3.60410 0.79915 4.00370
57784.9710 4.39875 3.60080 0.79795 3.99980
57785.8282 4.39520 3.60230 0.79290 3.99875
57785.9700 4.39435 3.59515 0.79920 3.99475
57786.8268 4.39290 3.59895 0.79395 3.99595
57800.8717 4.39110 3.60280 0.78830 3.99695
57800.9074 4.39900 3.60940 0.78960 4.00420
57805.7757 4.40565 3.60890 0.79675 4.00725
57805.9160 4.39650 3.59435 0.80215 3.99545
57808.7657 4.40225 3.60610 0.79615 4.00420
57809.7761 4.39855 3.60305 0.79550 4.00080
57809.9029 4.39990 3.60915 0.79075 4.00450
57826.7345 4.40190 3.60030 0.80160 4.00110
57826.8007 4.40260 3.59430 0.80830 3.99845
57827.7467 4.39825 3.59915 0.79910 3.99865
57830.7947 4.39990 3.59580 0.80410 3.99785
57831.7426 4.39950 3.60125 0.79825 4.00040
57833.8426 4.40270 3.60245 0.80025 4.00260
57834.7511 4.40070 3.60190 0.79880 4.00125
57835.7415 4.40240 3.60125 0.80115 4.00185
57835.8355 4.40455 3.61055 0.79400 4.00755
57836.7531 4.40065 3.59765 0.80300 3.99915
57837.7549 4.40955 3.60520 0.80435 4.00735
57840.7381 4.39960 3.60710 0.79250 4.00335
57840.8206 4.40375 3.59870 0.80505 4.00125
57841.7409 4.40030 3.60295 0.79735 4.00165
57842.7397 4.40095 3.60260 0.79835 4.00180
57843.7368 4.39260 3.59915 0.79345 3.99585
57846.6955 4.41000 3.60350 0.80650 4.00670
57848.7994 4.39590 3.60435 0.79155 4.00015
57856.7265 4.40310 3.59790 0.80520 4.00050
57859.7157 4.40710 3.60695 0.80015 4.00700
57865.7311 4.40125 3.60225 0.79900 4.00175
57873.7225 4.40335 3.59775 0.80560 4.00055
57893.6976 4.39705 3.60735 0.78970 4.00220
57901.6893 4.40065 3.59790 0.80275 3.99930

